Contrastive Learning for Enhancing Robust Scene Transfer in Vision-based Agile Flight

Scene transfer for vision-based mobile robotics applications is a highly relevant and challenging problem. The utility of a robot greatly depends on its ability to perform a task in the real world, outside of a well-controlled lab environment. Existing scene transfer end-to-end policy learning approaches often suffer from poor sample efficiency or limited generalization capabilities, making them unsuitable for mobile robotics applications. This work proposes an adaptive multi-pair contrastive learning strategy for visual representation learning that enables zero-shot scene transfer and real-world deployment. Control policies relying on the embedding are able to operate in unseen environments without the need for finetuning in the deployment environment. We demonstrate the performance of our approach on the task of agile, vision-based quadrotor flight. Extensive simulation and real-world experiments demonstrate that our approach successfully generalizes beyond the training domain and outperforms all baselines.

==> data/ae_finetune.csv <==
Progress,warehouse_x,warehouse_y,arena_x,arena_y,real_x,real_y,blender_x,blender_y
0.0,11.130396842956543,-70.54376983642578,-3.4119367599487305,-25.84111213684082,-61.17354965209961,27.147865295410156,39.946014404296875,-11.085884094238281
0.2,11.106244087219238,-70.51605224609375,-3.8683736324310303,-26.16370391845703,-65.44400024414062,26.051002502441406,39.36951446533203,-11.352448463439941
0.4,11.577791213989258,-70.45284271240234,-4.1489033699035645,-26.361207962036133,-62.706295013427734,25.87064552307129,39.139095306396484,-11.500906944274902
0.6,11.672649383544922,-70.16429138183594,-4.5270161628723145,-26.51800537109375,-60.68743896484375,22.484827041625977,39.01133346557617,-11.599867820739746
0.8,11.128791809082031,-69.94166564941406,-5.179948329925537,-26.876617431640625,-62.3645133972168,22.83892250061035,38.54655456542969,-11.71756362915039
1.0,11.384017944335938,-69.76905822753906,-5.799527645111084,-27.083106994628906,-64.56379699707031,23.577316284179688,38.31463623046875,-11.809407234191895
1.2,11.738677978515625,-69.88339233398438,-6.871455669403076,-27.420812606811523,-63.58388137817383,28.711442947387695,37.69752883911133,-12.056960105895996
1.4,11.670125961303711,-69.99600219726562,-7.525508403778076,-27.60236358642578,-62.3894157409668,22.595243453979492,37.31132125854492,-12.201375007629395
1.6,10.940790176391602,-70.30078887939453,-7.866465091705322,-27.757719039916992,-64.7291030883789,22.703720092773438,36.59523010253906,-12.48354721069336
1.8,10.62045955657959,-70.26065826416016,-8.616458892822266,-27.847814559936523,-63.4471435546875,24.54947853088379,36.25592803955078,-12.604971885681152
2.0,10.660568237304688,-69.76192474365234,-9.228779792785645,-27.907703399658203,-64.96532440185547,23.105253219604492,35.791534423828125,-12.770467758178711
2.2,10.577950477600098,-69.6902847290039,-10.134441375732422,-28.113250732421875,-61.84706497192383,24.340879440307617,35.49956130981445,-12.876346588134766
2.4,10.846955299377441,-69.32765197753906,-10.77629280090332,-28.313491821289062,-65.46553039550781,22.0063419342041,35.11800003051758,-13.0253267288208
2.6,11.105719566345215,-69.0709457397461,-11.400634765625,-28.504573822021484,-68.25594329833984,23.560508728027344,34.508968353271484,-13.254375457763672
2.8,11.34906005859375,-68.81159210205078,-11.70710277557373,-28.715272903442383,-65.2134017944336,22.2420654296875,34.151241302490234,-13.4102144241333
3.0,12.12939453125,-68.32562255859375,-11.96682357788086,-28.775157928466797,-64.70391845703125,21.777395248413086,33.793697357177734,-13.527937889099121
3.2,12.436216354370117,-67.86903381347656,-12.417133331298828,-29.092334747314453,-64.52466583251953,23.236482620239258,33.17594909667969,-13.750648498535156
3.4,12.8955078125,-67.07528686523438,-13.159232139587402,-29.422739028930664,-64.8575668334961,20.167831420898438,33.03876495361328,-13.79361343383789
3.6,13.095497131347656,-66.72262573242188,-13.363890647888184,-29.5956974029541,-66.10844421386719,22.231595993041992,32.86701965332031,-13.83912181854248
3.8,13.306854248046875,-66.31208038330078,-13.7391996383667,-29.81328010559082,-65.02609252929688,17.601863861083984,32.43204116821289,-13.9542818069458
4.0,13.456585884094238,-66.02661895751953,-14.158374786376953,-30.345149993896484,-65.87399291992188,20.26749610900879,31.99317169189453,-14.082098007202148
4.2,13.747249603271484,-65.42353057861328,-14.575639724731445,-30.72452735900879,-68.84413146972656,21.4703311920166,31.58850860595703,-14.191967010498047
4.4,13.984888076782227,-64.91952514648438,-14.932908058166504,-31.28492546081543,-67.99986267089844,21.243242263793945,30.976146697998047,-14.2928466796875
4.6,14.2592191696167,-64.3360366821289,-16.0302677154541,-33.216827392578125,-68.66857147216797,21.459806442260742,30.710268020629883,-14.332206726074219
4.8,14.472153663635254,-63.890445709228516,-16.545902252197266,-33.867225646972656,-66.57615661621094,23.336767196655273,30.23871421813965,-14.370565414428711
5.0,14.637943267822266,-63.52354431152344,-16.829730987548828,-34.23390197753906,-68.07332611083984,19.22005844116211,29.793733596801758,-14.393569946289062
5.2,14.707374572753906,-63.33613967895508,-17.66596221923828,-34.67676544189453,-66.73224639892578,17.7386474609375,29.280132293701172,-14.387495040893555
5.4,14.85982608795166,-63.0516471862793,-18.37496566772461,-35.07522964477539,-67.33902740478516,18.059009552001953,28.8950252532959,-14.350615501403809
5.6,14.971453666687012,-62.82512283325195,-18.911191940307617,-35.47612380981445,-71.26646423339844,18.60622215270996,28.437475204467773,-14.304289817810059
5.8,15.06643295288086,-62.574214935302734,0.6094571352005005,-60.31156921386719,-68.94990539550781,18.965499877929688,27.902448654174805,-14.221004486083984
6.0,15.139994621276855,-62.167964935302734,-0.12201462686061859,-60.491844177246094,-73.095947265625,18.542743682861328,27.496707916259766,-14.140371322631836
6.2,15.245465278625488,-61.82164001464844,-0.7489513158798218,-60.49993896484375,-67.59809112548828,18.069868087768555,27.28229522705078,-14.050008773803711
6.4,15.299196243286133,-61.512332916259766,-1.3766790628433228,-60.413963317871094,-68.80123901367188,15.378443717956543,27.03995704650879,-13.973669052124023
6.6,15.344803810119629,-61.291255950927734,-2.5213756561279297,-60.655670166015625,-70.99323272705078,17.235950469970703,26.55118179321289,-13.753739356994629
6.8,15.405973434448242,-61.03342819213867,-3.7807700634002686,-61.02083206176758,-74.08656311035156,13.219746589660645,26.277849197387695,-13.588492393493652
7.0,15.471561431884766,-60.738704681396484,-4.265814781188965,-61.24845886230469,-71.8084487915039,18.658916473388672,25.80025291442871,-13.306782722473145
7.2,15.555953025817871,-60.329620361328125,-4.448851108551025,-61.3410758972168,-71.68528747558594,18.578271865844727,25.481609344482422,-13.073690414428711
7.4,15.633708953857422,-59.94671630859375,-4.71544075012207,-61.35968017578125,-54.454872131347656,-8.734482765197754,25.184595108032227,-12.8387451171875
7.6,15.757302284240723,-59.3323860168457,-5.4285149574279785,-61.61644744873047,-56.29072570800781,-11.458154678344727,24.821109771728516,-12.491500854492188
7.8,15.970921516418457,-58.26296615600586,-6.107154846191406,-61.76069641113281,-52.78513717651367,-5.5084309577941895,24.21013832092285,-11.843205451965332
8.0,16.070283889770508,-57.75273513793945,-6.798743724822998,-61.961307525634766,-52.80149841308594,-8.50886344909668,23.829269409179688,-11.386034965515137
8.2,16.137035369873047,-57.386043548583984,-7.086329936981201,-62.04575729370117,-52.18961715698242,-9.3262939453125,23.553834915161133,-11.040069580078125
8.4,16.2308349609375,-56.885406494140625,-7.3141937255859375,-62.35529708862305,-53.8650016784668,-9.726143836975098,23.403291702270508,-10.83174991607666
8.6,16.26717185974121,-56.679420471191406,-7.613344192504883,-62.552982330322266,-55.26027297973633,-9.074302673339844,23.28567123413086,-10.679194450378418
8.8,16.366130828857422,-56.13669967651367,-7.6772050857543945,-62.09507751464844,-53.565364837646484,-9.365964889526367,23.037260055541992,-10.291977882385254
9.0,16.510419845581055,-55.32399368286133,-8.020336151123047,-61.915287017822266,-50.18131637573242,-10.659507751464844,22.85841941833496,-10.003890037536621
9.2,16.562753677368164,-54.99510955810547,-8.111166000366211,-61.89850616455078,-48.973365783691406,-11.240849494934082,22.574644088745117,-9.572379112243652
9.4,16.616769790649414,-54.704254150390625,-8.353129386901855,-61.83982849121094,-53.375205993652344,-9.074986457824707,22.247642517089844,-9.011625289916992
9.6,16.826705932617188,-54.46177291870117,-8.50493335723877,-61.514556884765625,-50.25339889526367,-8.545639038085938,21.786113739013672,-8.266542434692383
9.8,16.78122901916504,-54.401432037353516,-8.990060806274414,-61.32871627807617,-52.1946907043457,-9.25361442565918,21.396440505981445,-7.778346061706543
10.0,16.686580657958984,-54.135623931884766,-9.380970001220703,-61.113807678222656,-52.17569351196289,-9.444352149963379,20.923736572265625,-7.496798038482666
10.2,16.724729537963867,-53.82592010498047,-9.572574615478516,-60.94735336303711,-46.96071243286133,-8.747382164001465,20.274629592895508,-7.21628475189209
10.4,16.73922348022461,-53.54343795776367,-9.875572204589844,-60.58372116088867,-50.59556579589844,-8.888484954833984,18.439990997314453,32.575130462646484
10.6,16.798763275146484,-52.68076705932617,-10.238053321838379,-60.1481819152832,-51.56676483154297,-12.700689315795898,19.178714752197266,33.17494201660156
10.8,16.845914840698242,-51.922874450683594,-10.57828426361084,-59.828025817871094,-47.43099594116211,-10.799661636352539,19.868181228637695,33.542388916015625
11.0,16.89228057861328,-51.12841796875,-10.588836669921875,-59.76809310913086,-49.324913024902344,-8.448867797851562,20.076507568359375,33.623172760009766
11.2,16.919038772583008,-50.57549285888672,-10.885994911193848,-59.09503936767578,-50.24242401123047,-6.987191677093506,20.84099578857422,34.02653121948242
11.4,16.935373306274414,-50.108131408691406,-11.639411926269531,-54.237918853759766,-49.10996627807617,-4.959407329559326,21.587139129638672,34.48058319091797
11.6,16.94454002380371,-49.913238525390625,-11.882451057434082,-53.59392166137695,-49.65977478027344,-8.167797088623047,22.101337432861328,34.75478744506836
11.8,16.949203491210938,-49.38661193847656,-12.030169486999512,-53.30270004272461,-47.38853454589844,-5.628458023071289,22.23938751220703,34.82365417480469
12.0,16.94571876525879,-48.89559555053711,-12.173360824584961,-53.27813720703125,-48.23516845703125,-7.072665214538574,22.80299949645996,35.014888763427734
12.2,16.934497833251953,-48.68748092651367,-12.237515449523926,-52.781402587890625,-46.80760955810547,-4.207920074462891,23.218341827392578,35.1658935546875
12.4,16.917346954345703,-48.16542434692383,-12.572982788085938,-52.02100372314453,-48.47595977783203,-5.4181227684021,23.91404151916504,35.42668151855469
12.6,16.89014434814453,-47.6732292175293,-12.501276016235352,-52.05265808105469,-46.40120315551758,-6.685744285583496,24.43691635131836,35.56632995605469
12.8,16.853633880615234,-47.28891372680664,-12.876446723937988,-51.57210922241211,-43.949729919433594,-7.0010905265808105,24.740863800048828,35.620601654052734
13.0,16.81423568725586,-46.85445022583008,-13.338247299194336,-51.00632858276367,-48.35955810546875,-5.899804592132568,25.288827896118164,35.74974822998047
13.2,16.757001876831055,-46.40803909301758,-13.56116008758545,-50.75468826293945,-45.973575592041016,-2.722975492477417,26.182016372680664,35.97441864013672
13.4,16.7374210357666,-46.133060455322266,-13.829033851623535,-50.43272018432617,-44.68353271484375,-9.141517639160156,26.618507385253906,36.126407623291016
13.6,16.66306495666504,-45.98372268676758,-14.252433776855469,-50.23196029663086,-44.33156967163086,-2.909785032272339,27.172456741333008,36.29732131958008
13.8,16.62673568725586,-45.66145324707031,-14.381595611572266,-49.96696472167969,-43.523193359375,-7.579960346221924,27.689695358276367,36.4640007019043
14.0,16.60804557800293,-45.359840393066406,-14.927988052368164,-49.48666000366211,-43.286895751953125,-2.4329183101654053,28.251638412475586,36.62921905517578
14.2,16.446260452270508,-44.98208236694336,-15.468576431274414,-48.75791549682617,-41.672523498535156,-4.968671798706055,28.434743881225586,36.67353439331055
14.4,16.447847366333008,-44.90692901611328,-15.768464088439941,-48.507511138916016,-43.20637893676758,-6.2046380043029785,29.595626831054688,36.967369079589844
14.6,16.436880111694336,-44.5699462890625,-16.388954162597656,-47.92867660522461,-43.51910400390625,-3.665797233581543,30.315235137939453,37.15241622924805
14.8,16.27206039428711,-44.16210174560547,-17.02145004272461,-47.0525016784668,-43.999839782714844,-2.0006353855133057,31.026718139648438,37.33822250366211
15.0,16.188905715942383,-44.0198974609375,-17.71550941467285,-45.73945236206055,-40.861873626708984,-1.4410223960876465,31.69158935546875,37.433807373046875
15.2,16.0479736328125,-43.562801361083984,-18.04970932006836,-45.241455078125,-41.372779846191406,-6.31097936630249,31.79167938232422,37.43234634399414
15.4,15.833786010742188,-43.010372161865234,-18.468610763549805,-44.80538558959961,-40.38496017456055,-5.120808124542236,32.361412048339844,37.498863220214844
15.6,15.722134590148926,-42.742645263671875,-19.187576293945312,-43.96202850341797,-44.147705078125,-4.831704139709473,32.79558563232422,37.5622444152832
15.8,15.520248413085938,-42.21453857421875,-20.177011489868164,-43.00442886352539,-42.16946029663086,-4.682265281677246,33.039093017578125,37.65349197387695
16.0,15.37463092803955,-41.92702102661133,-39.331459045410156,-53.43156433105469,-38.8697395324707,-2.8063418865203857,33.44464874267578,37.71466827392578
16.2,15.23166561126709,-41.58626174926758,-40.07734298706055,-52.298133850097656,-42.21885681152344,-0.12057100981473923,33.707157135009766,37.87220001220703
16.4,15.12568473815918,-41.41310119628906,-40.62275695800781,-51.82345962524414,-39.650177001953125,-3.6729800701141357,33.92021942138672,37.95631408691406
16.6,14.91612720489502,-40.99456787109375,-41.78350067138672,-50.9162712097168,-42.02178192138672,-2.389528512954712,34.40752410888672,38.03263473510742
16.8,14.723535537719727,-40.66846466064453,-42.642452239990234,-50.42058181762695,-42.739444732666016,-4.309582233428955,34.8705940246582,38.23429870605469
17.0,14.627964973449707,-40.501319885253906,-43.837554931640625,-50.02899932861328,-40.16645050048828,2.403148889541626,35.023406982421875,38.436370849609375
17.2,14.339912414550781,-40.056060791015625,-44.50527572631836,-49.7585563659668,-40.826236724853516,-0.9746300578117371,35.40056228637695,38.41069793701172
17.4,14.129344940185547,-39.74184036254883,-44.6900520324707,-49.69095230102539,-39.792518615722656,0.3449770212173462,35.97008514404297,37.9968147277832
17.6,14.005013465881348,-39.55466079711914,-45.248252868652344,-49.216976165771484,-45.155067443847656,-3.0291802883148193,36.63485336303711,37.873809814453125
17.8,13.85214900970459,-39.326236724853516,-45.2285270690918,-48.98928451538086,-39.960262298583984,-1.9685111045837402,37.023372650146484,37.76945114135742
18.0,13.637214660644531,-39.08247756958008,-45.47464370727539,-48.62196731567383,-42.297428131103516,-0.8093951940536499,37.19906997680664,37.83749008178711
18.2,13.247949600219727,-38.67936325073242,-45.65517044067383,-48.284828186035156,-44.99055099487305,0.33732831478118896,39.27629089355469,37.929710388183594
18.4,12.731979370117188,-38.14176559448242,-45.968990325927734,-47.88793182373047,-64.49893951416016,-6.785173416137695,40.1948356628418,38.10551452636719
18.6,12.316168785095215,-37.74301528930664,-46.1784782409668,-47.476905822753906,-68.564453125,-5.378927707672119,40.571556091308594,38.159637451171875
18.8,11.595560073852539,-37.086490631103516,-46.3120002746582,-47.257652282714844,-69.7387466430664,-1.9260379076004028,40.815101623535156,38.30723571777344
19.0,11.14539623260498,-36.701942443847656,-46.62467956542969,-47.023475646972656,-70.05082702636719,-3.5548746585845947,41.206092834472656,38.038597106933594
19.2,10.757494926452637,-36.406272888183594,-47.05963897705078,-46.700435638427734,-66.9944076538086,-4.0470075607299805,42.156978607177734,37.90244674682617
19.4,10.30640983581543,-36.08641815185547,-47.45545196533203,-46.211971282958984,-64.87028503417969,-3.10921573638916,42.822574615478516,37.85100173950195
19.6,9.75628662109375,-35.74700927734375,-47.86799240112305,-45.74019241333008,-67.95429229736328,-4.3944525718688965,43.23801040649414,37.702945709228516
19.8,9.273253440856934,-35.484195709228516,-48.406585693359375,-44.94190979003906,-68.50454711914062,-3.1231610774993896,43.41283416748047,37.369144439697266
20.0,8.591577529907227,-35.14384460449219,-48.97663879394531,-44.16621398925781,-68.60636138916016,-2.641845226287842,43.68622589111328,37.43744659423828
20.2,8.193428993225098,-34.98444366455078,-49.241172790527344,-43.5681037902832,-66.75516510009766,-3.8877265453338623,44.11866760253906,37.469566345214844
20.4,7.969078063964844,-34.954708099365234,-49.355079650878906,-43.12910079956055,-65.95735168457031,-1.4091360569000244,44.56671905517578,37.081787109375
20.6,7.614059925079346,-34.890750885009766,-50.06978225708008,-41.76774597167969,-70.02310943603516,-2.5528454780578613,44.77687454223633,36.77671432495117
20.8,7.020896911621094,-34.8563232421875,-50.39896774291992,-40.68737030029297,-68.33586883544922,-2.891122579574585,45.317806243896484,36.37909698486328
21.0,6.259758949279785,-34.89554214477539,-50.5330924987793,-39.995853424072266,-64.80856323242188,0.2119431495666504,45.94329071044922,36.054168701171875
21.2,5.776574611663818,-34.9770393371582,-50.7623176574707,-39.758323669433594,-65.0669937133789,-1.40114164352417,46.18376922607422,35.705116271972656
21.4,5.440703868865967,-35.0449104309082,-50.50521469116211,-39.44064712524414,-65.37310028076172,-3.1532065868377686,46.54759216308594,35.48137664794922
21.6,4.993404388427734,-35.17215347290039,-50.38005447387695,-38.912330627441406,-65.62462615966797,-0.33882805705070496,46.62972640991211,35.375343322753906
21.8,4.797732353210449,-35.2155876159668,-50.774173736572266,-38.807437896728516,-65.49504852294922,0.3813031017780304,46.691261291503906,35.11149215698242
22.0,4.594390869140625,-35.28580856323242,-50.607154846191406,-38.3952522277832,-61.96971893310547,4.646234512329102,47.08960723876953,34.814212799072266
22.2,4.080779075622559,-35.468814849853516,-50.51212692260742,-37.97718048095703,-65.75222778320312,2.8261308670043945,47.265296936035156,34.319034576416016
22.4,3.847086191177368,-35.55434036254883,-50.66606903076172,-37.39098358154297,-68.01512145996094,-3.90673828125,47.43605422973633,34.10574722290039
22.6,3.5749728679656982,-35.711341857910156,-50.58366775512695,-36.65119552612305,-64.8277816772461,-0.17036907374858856,47.60204315185547,33.70441436767578
22.8,2.961050510406494,-36.009498596191406,-50.6279411315918,-36.55471420288086,-61.84403991699219,-1.2775007486343384,47.90464401245117,33.12277603149414
23.0,2.6670238971710205,-36.156185150146484,-50.43133544921875,-35.84930419921875,-62.41093063354492,0.3411661982536316,48.16533279418945,32.71023941040039
23.2,2.2237327098846436,-36.42057418823242,-50.57323455810547,-35.353363037109375,-61.830482482910156,0.2794332206249237,48.4620475769043,31.93004035949707
23.4,1.813635230064392,-36.683441162109375,-50.38143539428711,-34.994564056396484,-61.16606903076172,-0.7633896470069885,48.58884811401367,31.543865203857422
23.6,1.5786590576171875,-36.92701721191406,-50.17557907104492,-34.20262908935547,-62.54486083984375,5.544663429260254,48.82955551147461,31.073360443115234
23.8,1.0687811374664307,-37.370243072509766,-50.260929107666016,-33.062984466552734,-63.89455032348633,2.949260711669922,48.98964309692383,30.727834701538086
24.0,0.7827470898628235,-37.63517379760742,-49.79098129272461,-31.940793991088867,-60.89634323120117,4.161922931671143,49.090362548828125,30.521032333374023
24.2,0.5635635256767273,-37.84959411621094,-49.80657958984375,-31.16878890991211,-60.04545593261719,3.1028292179107666,49.25785827636719,30.200088500976562
24.4,0.09564224630594254,-38.252689361572266,-49.62663269042969,-30.676767349243164,-62.76008224487305,3.436542272567749,49.40099334716797,30.038787841796875
24.6,-0.30987548828125,-38.59209442138672,-49.32075881958008,-30.270078659057617,-61.601863861083984,-0.8530897498130798,49.512290954589844,29.85856056213379
24.8,-0.6890474557876587,-38.884273529052734,-49.0380744934082,-29.852636337280273,-64.4537353515625,6.78281831741333,49.76323699951172,29.538461685180664
25.0,-1.354647159576416,-39.37858581542969,-48.597042083740234,-29.38264274597168,-58.478065490722656,1.8129631280899048,49.946067810058594,29.322525024414062
25.2,-1.76496422290802,-39.66610336303711,-48.09539794921875,-28.8052921295166,-54.96285629272461,4.038472652435303,50.25088882446289,29.006427764892578
25.4,-1.9776604175567627,-39.787147521972656,-47.67699432373047,-28.112234115600586,-59.09433364868164,5.820557117462158,50.56092834472656,28.71269989013672
25.6,-2.250084400177002,-39.98002624511719,-47.01577377319336,-27.084056854248047,-60.42878723144531,6.114382743835449,51.214168548583984,28.09292984008789
25.8,-2.5445427894592285,-40.183441162109375,-46.29392623901367,-26.07520294189453,-59.40120315551758,3.8570873737335205,51.68577575683594,27.655385971069336
26.0,-2.91007399559021,-40.39934539794922,-45.78482437133789,-25.44415283203125,-58.832618713378906,4.4464030265808105,52.17476272583008,27.27400016784668
26.2,-3.4947524070739746,-40.7498664855957,-45.28083801269531,-25.1159610748291,-62.540924072265625,1.1927448511123657,52.525054931640625,26.84463882446289
26.4,-4.009355545043945,-41.04257583618164,-44.77549743652344,-24.777414321899414,-53.79597854614258,3.108851432800293,52.796485900878906,26.389223098754883
26.6,-3.9889299869537354,-41.02214813232422,-43.89156723022461,-24.385868072509766,-60.31378936767578,2.324814796447754,53.07612991333008,26.030338287353516
26.8,-4.484896183013916,-41.275516510009766,-42.855995178222656,-23.910799026489258,-56.82863235473633,1.5367653369903564,53.221195220947266,25.453197479248047
27.0,-4.591001987457275,-41.3758430480957,-42.23386001586914,-23.668136596679688,-52.314598083496094,4.421212673187256,53.3443603515625,24.98392677307129
27.2,-4.934215068817139,-41.51070785522461,-41.18326187133789,-23.349590301513672,-56.773075103759766,7.8275532722473145,53.4628791809082,22.58075523376465
27.4,-5.4526238441467285,-41.748897552490234,-40.57375717163086,-23.179729461669922,-54.40590286254883,1.068058729171753,53.29899597167969,21.462003707885742
27.6,-5.864700794219971,-41.95672607421875,-39.20449447631836,-22.934297561645508,-55.015865325927734,6.598525047302246,50.97734451293945,18.321184158325195
27.8,-6.310171127319336,-42.15257263183594,-36.90471649169922,-22.180614471435547,-55.443443298339844,7.465099811553955,50.62071990966797,18.10407257080078
28.0,-7.037487030029297,-42.43003463745117,-35.7928466796875,-21.334774017333984,-52.35500717163086,6.872429370880127,49.400848388671875,17.669050216674805
28.2,-7.8794264793396,-42.728511810302734,-34.0766487121582,-20.225587844848633,-53.02726364135742,9.19334888458252,48.50353240966797,17.376874923706055
28.4,-8.209437370300293,-42.827842712402344,-32.36956787109375,-18.959901809692383,-57.792205810546875,7.313991546630859,48.1622200012207,17.256084442138672
28.6,-8.7185697555542,-43.01827621459961,-31.996959686279297,-18.512653350830078,-49.17103958129883,9.309572219848633,46.19266128540039,16.615306854248047
28.8,-8.968921661376953,-43.06782150268555,-31.468524932861328,-18.436504364013672,-51.043155670166016,9.486637115478516,45.31732940673828,16.403240203857422
29.0,-9.269264221191406,-43.09033966064453,-29.602447509765625,-17.65239143371582,-51.87635803222656,11.496482849121094,44.837249755859375,16.25113296508789
29.2,-10.04883098602295,-43.170814514160156,-28.409833908081055,-16.92751693725586,-48.501548767089844,8.962331771850586,44.39399719238281,16.174394607543945
29.4,-10.444592475891113,-43.18166732788086,-27.56611442565918,-16.43471908569336,-46.4926872253418,9.74239444732666,43.958648681640625,16.15723419189453
29.6,-10.965275764465332,-43.19987487792969,-27.548181533813477,-16.19638442993164,-49.573814392089844,13.159957885742188,43.194580078125,15.991057395935059
29.8,-11.545865058898926,-43.11045837402344,-27.274137496948242,-15.771149635314941,-51.85232162475586,14.515425682067871,41.97231674194336,15.764291763305664
30.0,-12.080231666564941,-43.055259704589844,-27.0120906829834,-15.420166015625,-51.45756912231445,15.714506149291992,41.13310241699219,15.527018547058105
30.2,-12.848211288452148,-42.91510772705078,-26.819507598876953,-14.806229591369629,-50.049800872802734,10.737737655639648,40.76766586303711,15.432204246520996
30.4,-13.42189884185791,-42.70410919189453,-26.178720474243164,-13.197112083435059,-50.33365249633789,13.250287055969238,39.99772644042969,15.065577507019043
30.6,-14.102784156799316,-42.401123046875,-25.656557083129883,-12.66114330291748,-44.45801544189453,15.672601699829102,39.432960510253906,14.86749267578125
30.8,-14.979440689086914,-41.93108367919922,-25.352136611938477,-11.973698616027832,-48.37860107421875,11.776531219482422,38.82872009277344,14.270936965942383
31.0,-15.537550926208496,-41.64545440673828,-24.59609031677246,-11.382525444030762,-51.32506561279297,10.099080085754395,38.197776794433594,13.853082656860352
31.2,-15.806052207946777,-41.436038970947266,-24.42963218688965,-11.224357604980469,-46.236637115478516,13.151657104492188,37.70277786254883,13.33521842956543
31.4,-16.101511001586914,-41.20322036743164,-23.797012329101562,-10.930026054382324,-47.25234603881836,11.943869590759277,37.16660690307617,12.846935272216797
31.6,-16.779258728027344,-40.902305603027344,-23.703948974609375,-10.84688949584961,-47.26948165893555,9.820852279663086,36.868255615234375,12.56690788269043
31.8,-41.20682907104492,-54.002254486083984,-23.61247444152832,-11.105181694030762,-43.45188903808594,9.735597610473633,36.63652038574219,12.4262113571167
32.0,-41.99980545043945,-53.42747116088867,77.45691680908203,-12.57054328918457,-47.64259719848633,8.416400909423828,35.909637451171875,11.867454528808594
32.2,-43.291690826416016,-53.7514533996582,77.43762969970703,-12.499836921691895,-43.079856872558594,11.164077758789062,35.43300247192383,11.577619552612305
32.4,-43.91803741455078,-53.80793762207031,76.41559600830078,-13.030734062194824,-45.69607162475586,7.911787509918213,34.85803985595703,11.134493827819824
32.6,-44.19374084472656,-53.82966613769531,76.43244934082031,-12.734759330749512,-44.344566345214844,11.192256927490234,34.29296112060547,10.693926811218262
32.8,-44.71949005126953,-53.73136520385742,76.76606750488281,-12.650386810302734,-44.45231628417969,11.319674491882324,33.68597412109375,10.036920547485352
33.0,-45.419837951660156,-53.5870475769043,77.06990051269531,-12.413132667541504,-45.8814697265625,12.344023704528809,32.871803283691406,9.29692268371582
33.2,-45.84152603149414,-53.460933685302734,77.11697387695312,-12.369102478027344,-42.43058776855469,14.365747451782227,32.5882453918457,8.889338493347168
33.4,-46.07004928588867,-53.3582649230957,77.19956970214844,-12.930298805236816,-42.66385269165039,8.41891860961914,32.05910873413086,7.900872707366943
33.6,-46.07293701171875,-52.970211029052734,77.18586730957031,-13.017205238342285,-43.151100158691406,10.451595306396484,31.84663200378418,7.439811706542969
33.8,-46.286529541015625,-52.89847946166992,76.66748809814453,-13.253055572509766,-43.625213623046875,11.179213523864746,31.558916091918945,6.654019355773926
34.0,-46.3335075378418,-52.574127197265625,76.3492202758789,-12.585700035095215,-43.32789611816406,10.026524543762207,31.365087509155273,6.227269649505615
34.2,-46.45232009887695,-52.20286178588867,76.34740447998047,-12.233705520629883,-40.19194793701172,10.909843444824219,31.157644271850586,5.937139987945557
34.4,-46.58012771606445,-51.590816497802734,76.66631317138672,-11.828360557556152,-40.748165130615234,15.437688827514648,30.802043914794922,5.345012187957764
34.6,-46.65435791015625,-51.34929275512695,76.39125061035156,-11.53121566772461,-40.124271392822266,9.520818710327148,30.575843811035156,5.056468963623047
34.8,-46.60009765625,-50.9376106262207,76.229736328125,-11.254109382629395,-43.29772186279297,13.294471740722656,30.01911163330078,4.436295032501221
35.0,-46.68809127807617,-50.362361907958984,75.7913818359375,-10.427056312561035,-39.31765365600586,11.649450302124023,29.237401962280273,3.4307284355163574
35.2,-46.87649154663086,-49.82870864868164,75.644287109375,-10.113908767700195,-43.12681198120117,13.357125282287598,28.942447662353516,2.9029104709625244
35.4,-47.542362213134766,-47.99484634399414,75.36097717285156,-9.444058418273926,-39.12311935424805,8.791560173034668,28.51378631591797,2.333091974258423
35.6,-48.406063079833984,-46.32786560058594,75.11582946777344,-8.883811950683594,-43.89588165283203,13.194270133972168,28.291587829589844,1.912074327468872
35.8,-48.94168472290039,-45.506591796875,74.7236557006836,-7.9697747230529785,-39.27021408081055,16.129741668701172,27.467472076416016,1.0600024461746216
36.0,-49.37586975097656,-45.01655960083008,74.57352447509766,-7.627634048461914,-38.52006530761719,14.852180480957031,26.741331100463867,0.30971959233283997
36.2,-49.392333984375,-44.46361541748047,74.3837661743164,-7.167545318603516,-39.77277374267578,12.826455116271973,25.933786392211914,-0.3330944776535034
36.4,-49.86376953125,-43.71561050415039,74.1117935180664,-6.542357444763184,-36.23561096191406,12.192316055297852,25.200786590576172,-0.9771144390106201
36.6,-50.25872802734375,-42.89850616455078,74.02155303955078,-6.317237854003906,-39.39756393432617,7.952149391174316,24.69516372680664,-1.4894206523895264
36.8,-52.131710052490234,-40.26997375488281,73.95209503173828,-6.194189548492432,-37.46344757080078,14.96700382232666,24.20621681213379,-1.8382112979888916
37.0,-52.6658935546875,-39.625892639160156,73.87793731689453,-6.004393577575684,-34.56707000732422,11.176000595092773,23.611095428466797,-2.2681047916412354
37.2,-52.75586700439453,-39.23204040527344,73.69257354736328,-5.606500625610352,-35.01001739501953,14.735660552978516,23.033296585083008,-2.7171883583068848
37.4,-52.9549560546875,-38.9202880859375,73.57720184326172,-5.342875957489014,-37.43730926513672,12.319170951843262,21.922277450561523,-3.1852550506591797
37.6,-53.206539154052734,-38.5933952331543,73.465087890625,-5.0732269287109375,-35.66209030151367,12.090485572814941,20.675334930419922,-3.628156900405884
37.8,-53.24463653564453,-37.84988784790039,73.25208282470703,-4.595306396484375,-39.16727066040039,11.031722068786621,19.548707962036133,-4.765685558319092
38.0,-53.14102554321289,-37.404850006103516,73.17816925048828,-4.364794731140137,-38.88881301879883,12.868751525878906,12.9681978225708,27.854108810424805
38.2,-53.05836486816406,-36.93854904174805,73.0310287475586,-4.009130477905273,-36.69036865234375,14.370489120483398,12.231760025024414,27.060897827148438
38.4,-52.8907470703125,-36.57915496826172,72.97753143310547,-3.732957124710083,-31.954565048217773,14.582640647888184,11.766570091247559,26.407575607299805
38.6,-52.58742904663086,-36.040489196777344,72.96236419677734,-3.6489648818969727,-34.09634017944336,15.250524520874023,11.353312492370605,25.411226272583008
38.8,-52.27108383178711,-35.429264068603516,72.85903930664062,-3.4187469482421875,-31.159231185913086,14.949572563171387,11.15771198272705,24.57770538330078
39.0,-51.981632232666016,-34.38035583496094,72.70120239257812,-3.0491318702697754,-34.42438888549805,10.909786224365234,11.319343566894531,23.774415969848633
39.2,-51.81291198730469,-33.697364807128906,72.65848541259766,-2.8773725032806396,-32.79731369018555,13.920502662658691,11.56029224395752,22.529781341552734
39.4,-51.326683044433594,-32.62024688720703,72.48995208740234,-2.4886794090270996,-35.9635124206543,15.066703796386719,11.799695014953613,22.043283462524414
39.6,-51.0406608581543,-32.3630485534668,72.25313568115234,-1.9037907123565674,-33.37907791137695,13.599300384521484,11.916017532348633,21.794160842895508
39.8,-51.15998458862305,-32.08048629760742,72.02454376220703,-1.355405330657959,-34.617408752441406,16.006725311279297,12.27457332611084,21.327980041503906
40.0,-50.755218505859375,-31.578556060791016,71.85025787353516,-0.9494674205780029,-30.486055374145508,11.912766456604004,12.325072288513184,21.21367073059082
40.2,-50.500579833984375,-31.05348014831543,71.66948699951172,-0.5513624548912048,-29.269670486450195,18.022363662719727,12.443563461303711,20.833696365356445
40.4,-50.198638916015625,-30.590993881225586,71.3926773071289,0.07236579060554504,-33.957767486572266,18.330955505371094,12.661507606506348,20.34064292907715
40.6,-49.82637405395508,-29.978742599487305,71.18138122558594,0.5247793793678284,-33.29812240600586,18.68300437927246,12.859583854675293,19.885953903198242
40.8,-49.436946868896484,-29.597360610961914,70.91986083984375,1.0989245176315308,-31.939136505126953,16.274829864501953,12.857880592346191,19.643041610717773
41.0,-48.98055648803711,-28.7585391998291,70.6755142211914,1.6231818199157715,-37.103919982910156,20.245012283325195,13.008574485778809,19.6285343170166
41.2,-48.39979934692383,-28.28182601928711,70.53697967529297,1.921167016029358,-31.31256103515625,16.460084915161133,13.029050827026367,19.35938835144043
41.4,-47.49674606323242,-27.439247131347656,70.46867370605469,2.1199536323547363,-31.718120574951172,16.84297752380371,13.046478271484375,18.844684600830078
41.6,-46.738277435302734,-26.75482940673828,70.40057373046875,2.23298978805542,-31.525758743286133,17.9377498626709,13.10413932800293,18.538394927978516
41.8,-46.24625778198242,-26.393329620361328,70.3319320678711,2.5077903270721436,-30.616384506225586,18.704057693481445,13.190215110778809,18.09714126586914
42.0,-45.715423583984375,-25.96663475036621,70.06269073486328,2.7819066047668457,-42.515159606933594,45.811279296875,13.28543758392334,17.08623695373535
42.2,-45.06760025024414,-25.452016830444336,69.87584686279297,3.134169816970825,-40.666683197021484,48.00920104980469,13.350630760192871,16.612367630004883
42.4,-44.52181625366211,-24.88202476501465,69.63462829589844,3.559191942214966,-41.36286926269531,42.65437698364258,13.334922790527344,16.185955047607422
42.6,-43.64570999145508,-24.298843383789062,69.4575424194336,3.8516786098480225,-39.702083587646484,45.2652702331543,13.36158561706543,15.908434867858887
42.8,-43.002342224121094,-23.926111221313477,69.10440063476562,4.431365966796875,-39.10565185546875,47.447662353515625,13.33541202545166,15.517520904541016
43.0,-42.33380126953125,-23.6456356048584,68.679931640625,5.129723072052002,-39.99413299560547,49.169654846191406,13.333545684814453,14.867974281311035
43.2,-41.572349548339844,-23.38808250427246,68.44824981689453,5.4976091384887695,-38.454708099365234,49.770355224609375,13.370927810668945,14.241312980651855
43.4,-40.840911865234375,-23.187246322631836,68.0089111328125,6.197057247161865,-37.635780334472656,48.94645690917969,13.350093841552734,13.76101016998291
43.6,-39.838111877441406,-22.95986557006836,67.7513198852539,6.580843448638916,-42.46209716796875,47.592037200927734,13.32099437713623,13.329303741455078
43.8,-37.54791259765625,-22.255535125732422,67.42386627197266,7.06242036819458,-38.943260192871094,48.93575668334961,13.24085521697998,13.126240730285645
44.0,-35.80989074707031,-21.26658821105957,67.02435302734375,7.6654510498046875,-39.36577606201172,48.25570297241211,13.405850410461426,12.800174713134766
44.2,-33.01396179199219,-19.38490867614746,66.79644775390625,7.9910888671875,-39.116294860839844,48.67262649536133,13.49599552154541,12.35122013092041
44.4,-32.085262298583984,-18.450408935546875,66.56150817871094,8.325782775878906,-41.162574768066406,54.53860092163086,13.649273872375488,11.705362319946289
44.6,-31.49459457397461,-18.326276779174805,66.41188049316406,8.57872486114502,-35.51737976074219,47.47250747680664,13.848101615905762,10.908998489379883
44.8,-30.087562561035156,-17.20696258544922,66.25371551513672,8.827262878417969,-41.97720718383789,51.918312072753906,14.00212574005127,10.10716724395752
45.0,-29.55890655517578,-16.637670516967773,66.02882385253906,8.97642993927002,-35.74806594848633,48.40631103515625,14.403203010559082,9.144607543945312
45.2,-29.138652801513672,-16.30533790588379,65.95806121826172,9.292071342468262,-39.18856430053711,52.90153121948242,14.719261169433594,8.380640029907227
45.4,-28.862382888793945,-15.839401245117188,65.58715057373047,9.418418884277344,-39.09212875366211,49.60955810546875,14.9595308303833,7.990899562835693
45.6,-28.162616729736328,-15.10495376586914,65.68426513671875,9.713540077209473,-39.319122314453125,51.6571159362793,15.282299995422363,7.575375556945801
45.8,-27.378097534179688,-14.764513969421387,65.3553466796875,9.840070724487305,-37.820194244384766,52.706626892089844,15.660232543945312,7.2951788902282715
46.0,-26.835811614990234,-14.34289836883545,65.3864517211914,9.977039337158203,-40.57642364501953,52.09199142456055,16.086471557617188,6.735499382019043
46.2,-26.27271842956543,-14.328924179077148,65.07646942138672,10.23164176940918,-37.16426086425781,50.6710090637207,16.25686264038086,5.904894828796387
46.4,-25.79650115966797,-13.85019588470459,64.86089324951172,10.475407600402832,-39.07732391357422,54.4095573425293,16.18806266784668,5.418979167938232
46.6,-25.17804527282715,-13.53798770904541,64.5815200805664,10.801836967468262,-35.125885009765625,53.878082275390625,15.834881782531738,4.676888465881348
46.8,-24.96982192993164,-13.333677291870117,64.33975982666016,11.075482368469238,-38.02607727050781,55.6082649230957,15.84703254699707,3.6674611568450928
47.0,-24.992786407470703,-13.110700607299805,64.09342956542969,11.336188316345215,-34.671730041503906,52.0483512878418,16.090770721435547,2.6589043140411377
47.2,-24.555156707763672,-12.782452583312988,63.64177703857422,11.817291259765625,-37.113582611083984,51.2828254699707,16.822025299072266,1.448457956314087
47.4,-23.58467674255371,-12.002068519592285,63.40039825439453,12.03470516204834,-36.22938537597656,52.551692962646484,17.414581298828125,0.6531619429588318
47.6,-23.28557586669922,-11.843482971191406,63.2188835144043,12.214088439941406,-34.12070083618164,55.52581787109375,17.679048538208008,-0.4044174253940582
47.8,-22.98428726196289,-11.474422454833984,62.94941711425781,12.464414596557617,-36.765777587890625,52.04006576538086,18.760406494140625,-2.1861701011657715
48.0,-22.4504451751709,-11.024299621582031,62.62275695800781,12.768209457397461,-35.801597595214844,54.95962142944336,18.500030517578125,-3.6264185905456543
48.2,-21.632381439208984,-10.929730415344238,62.210472106933594,13.146413803100586,-32.01824951171875,58.65621566772461,47.64878845214844,-5.985652923583984
48.4,-20.921972274780273,-10.784127235412598,61.9534912109375,13.370394706726074,-33.50733184814453,52.097740173339844,47.516048431396484,-6.389551162719727
48.6,-20.164352416992188,-10.625513076782227,61.5870246887207,13.685622215270996,-35.70583724975586,56.37712860107422,46.915950775146484,-7.842155456542969
48.8,-19.581430435180664,-10.45173454284668,61.2578239440918,13.96076488494873,-33.86878967285156,55.5436897277832,46.41728973388672,-9.227965354919434
49.0,-19.016923904418945,-10.131831169128418,60.93417739868164,14.202661514282227,-32.93641662597656,55.729915618896484,46.05855941772461,-10.256686210632324
49.2,-18.797000885009766,-10.269378662109375,60.55915451049805,14.488981246948242,-33.94064712524414,55.424983978271484,45.79951858520508,-11.26771354675293
49.4,-18.765722274780273,-10.40201187133789,60.194725036621094,14.761885643005371,-34.490421295166016,57.65179443359375,45.63051223754883,-11.701888084411621
49.6,-18.622112274169922,-10.401358604431152,59.86491775512695,14.990120887756348,-30.680025100708008,56.31551742553711,45.46687316894531,-12.02545166015625
49.8,-18.028606414794922,-10.156912803649902,59.53986740112305,15.201007843017578,-35.75907897949219,60.78887939453125,45.34637451171875,-12.342578887939453
50.0,-17.822265625,-10.162446022033691,59.2845344543457,15.367507934570312,-31.190622329711914,59.930084228515625,45.08250045776367,-12.834230422973633
50.2,-17.95554542541504,-10.387395858764648,58.95125961303711,15.569072723388672,-32.26346969604492,56.87931823730469,44.707252502441406,-13.57929515838623
50.4,-17.463865280151367,-10.341266632080078,58.53923034667969,15.7963228225708,-35.585323333740234,56.32319259643555,44.263301849365234,-14.420906066894531
50.6,-17.153295516967773,-10.2339448928833,57.88245391845703,16.119911193847656,-35.01658248901367,55.032081604003906,44.071048736572266,-14.897795677185059
50.8,-16.1723575592041,-10.103163719177246,57.35935592651367,16.347454071044922,-33.68421173095703,58.59315872192383,43.959999084472656,-15.258707046508789
51.0,-15.292444229125977,-10.006019592285156,56.771385192871094,16.537456512451172,-32.35581970214844,60.40548324584961,43.90049743652344,-15.631343841552734
51.2,-14.721524238586426,-9.859726905822754,56.17689514160156,16.698644638061523,-29.755416870117188,58.010414123535156,43.836849212646484,-15.987824440002441
51.4,-14.398333549499512,-9.814648628234863,55.50584411621094,16.799283981323242,-33.24711608886719,55.9962158203125,43.88298416137695,-16.18562889099121
51.6,-14.843372344970703,-9.937740325927734,54.96637725830078,16.816970825195312,-29.951942443847656,62.11971664428711,43.7486457824707,-16.597286224365234
51.8,-14.512619972229004,-9.872425079345703,54.009193420410156,16.76051902770996,-27.165325164794922,59.530460357666016,43.40144729614258,-17.136152267456055
52.0,-14.02710247039795,-9.827069282531738,52.25967025756836,16.41898536682129,-30.844173431396484,60.54888916015625,43.380950927734375,-17.212444305419922
52.2,-13.860538482666016,-9.75864028930664,51.61916732788086,16.316028594970703,-27.618873596191406,58.804447174072266,42.586551666259766,-18.4239559173584
52.4,-13.623754501342773,-9.647048950195312,51.289329528808594,16.251615524291992,-30.59847068786621,59.64714431762695,42.24320983886719,-18.92440414428711
52.6,-13.008411407470703,-9.448583602905273,50.87153244018555,16.118247985839844,-28.91954803466797,58.056331634521484,41.64017868041992,-19.477684020996094
52.8,-12.5907621383667,-9.299263954162598,49.93828201293945,15.761531829833984,-28.364856719970703,65.60802459716797,41.18657684326172,-19.94489097595215
53.0,-11.91817569732666,-9.020234107971191,49.27437973022461,15.466816902160645,-23.151214599609375,62.73015594482422,40.77980041503906,-20.327070236206055
53.2,-11.449405670166016,-8.808990478515625,48.65979766845703,15.201385498046875,-26.936487197875977,61.93479919433594,40.524845123291016,-20.639141082763672
53.4,-11.217034339904785,-8.734437942504883,47.868038177490234,14.918387413024902,-26.72230339050293,65.32919311523438,40.17565155029297,-20.948970794677734
53.6,-11.103633880615234,-8.60305404663086,46.84866714477539,14.535408973693848,-28.937448501586914,61.8323974609375,39.834693908691406,-21.221820831298828
53.8,-10.752307891845703,-8.378844261169434,46.410255432128906,14.42233657836914,-29.579753875732422,59.976749420166016,39.27910232543945,-21.286151885986328
54.0,-10.608643531799316,-8.315353393554688,45.96312713623047,14.393031120300293,-28.12686538696289,63.53631591796875,38.729732513427734,-21.586273193359375
54.2,-2.0183961391448975,-2.65199613571167,45.64847183227539,14.397102355957031,-31.667510986328125,60.03118896484375,38.390464782714844,-21.695688247680664
54.4,-1.6877431869506836,-2.533081293106079,45.08491134643555,14.388765335083008,-26.863983154296875,62.03033447265625,38.1574821472168,-21.847484588623047
54.6,-1.2145823240280151,-2.4429638385772705,44.72706604003906,14.352798461914062,-28.85173797607422,63.51502990722656,37.62033462524414,-22.275787353515625
54.8,-0.9347179532051086,-2.3827614784240723,44.489524841308594,14.30849838256836,-28.75333023071289,64.02637481689453,36.580718994140625,-22.992372512817383
55.0,-0.6107107996940613,-2.363266706466675,44.09328842163086,14.1025972366333,-28.296987533569336,63.71242141723633,35.90223693847656,-23.44537925720215
55.2,-0.23567043244838715,-2.373520612716675,38.41400146484375,17.37618064880371,-25.309480667114258,64.92139434814453,35.40983963012695,-23.6776065826416
55.4,0.030034484341740608,-2.3925652503967285,37.85190963745117,17.42912483215332,-30.441560745239258,66.82982635498047,34.660728454589844,-24.00965118408203
55.6,0.22841307520866394,-2.4245216846466064,37.262271881103516,17.426467895507812,-27.71664810180664,66.16094970703125,34.33980941772461,-24.18822479248047
55.8,0.6849819421768188,-2.6000819206237793,36.85860824584961,17.492799758911133,-23.6689510345459,61.74142837524414,33.83113098144531,-24.375837326049805
56.0,1.113260269165039,-2.749417304992676,36.54479217529297,17.501224517822266,-25.58637809753418,67.74839782714844,33.56861877441406,-24.747243881225586
56.2,1.571146845817566,-2.965885877609253,36.341339111328125,17.37133026123047,-26.253889083862305,64.96382904052734,32.924827575683594,-25.01243782043457
56.4,1.9988212585449219,-3.1999337673187256,35.87080764770508,17.377962112426758,-26.98402976989746,64.74491119384766,32.54392623901367,-25.25775718688965
56.6,2.2819292545318604,-3.353311538696289,35.14852523803711,17.31385040283203,-23.90988540649414,64.1130142211914,31.77550506591797,-25.490201950073242
56.8,2.6853575706481934,-3.6258082389831543,34.71990966796875,17.20395278930664,-21.274110794067383,67.37782287597656,31.164409637451172,-25.47041893005371
57.0,2.9471278190612793,-3.8148770332336426,34.17176818847656,17.074907302856445,-25.01415252685547,71.42362213134766,30.41558265686035,-25.694421768188477
57.2,3.30226731300354,-4.09537935256958,33.43685531616211,16.882680892944336,-23.46909523010254,69.41461181640625,29.677658081054688,-25.76312255859375
57.4,3.6203558444976807,-4.4035210609436035,33.07164764404297,16.737449645996094,-28.612117767333984,70.32923889160156,29.2309513092041,-25.870180130004883
57.6,3.9046835899353027,-4.712360382080078,31.83713722229004,15.919209480285645,-22.49366569519043,68.77835083007812,28.61974334716797,-25.899343490600586
57.8,4.2369537353515625,-5.097128868103027,31.40123748779297,15.61175537109375,-22.705596923828125,66.30078887939453,27.433584213256836,-25.950603485107422
58.0,4.437179088592529,-5.4210100173950195,31.129844665527344,15.436164855957031,-20.162353515625,67.6971664428711,26.57440757751465,-25.913686752319336
58.2,4.725290775299072,-5.861547470092773,30.7292423248291,15.036117553710938,-21.409921646118164,66.68262481689453,26.1517333984375,-25.979692459106445
58.4,4.918736457824707,-6.254475116729736,30.30019187927246,14.761865615844727,-20.81243133544922,71.52364349365234,25.43752670288086,-25.50595474243164
58.6,5.012271404266357,-6.457892894744873,30.186935424804688,14.646218299865723,-18.294397354125977,70.53251647949219,24.886213302612305,-25.27581214904785
58.8,5.278764247894287,-7.186694622039795,29.686185836791992,14.470541954040527,-20.551267623901367,67.835693359375,23.90454864501953,-24.69658851623535
59.0,5.3440842628479,-7.487018585205078,29.443838119506836,14.430279731750488,-17.60218048095703,68.29029083251953,23.0986270904541,-24.10042953491211
59.2,5.436868190765381,-7.8917236328125,22.71100425720215,11.478492736816406,-18.407602310180664,68.95126342773438,22.54459571838379,-23.568750381469727
59.4,5.543247222900391,-8.515154838562012,22.138540267944336,11.106285095214844,-18.111848831176758,70.51428985595703,22.112796783447266,-23.041276931762695
59.6,5.592807292938232,-8.899598121643066,21.744258880615234,10.81753921508789,-18.465341567993164,71.07288360595703,21.738765716552734,-22.46677589416504
59.8,5.621458530426025,-9.134843826293945,21.408525466918945,10.543022155761719,-17.821348190307617,68.488037109375,21.01849365234375,-20.91838264465332
60.0,5.642234802246094,-9.455050468444824,21.130077362060547,10.319289207458496,-17.970136642456055,68.34259033203125,20.696821212768555,-20.139535903930664
60.2,5.626208782196045,-9.749824523925781,20.599943161010742,9.84410572052002,-19.761459350585938,64.884033203125,20.290529251098633,-19.139371871948242
60.4,5.620574951171875,-9.913761138916016,20.247854232788086,9.522276878356934,-15.299640655517578,66.93769836425781,18.118268966674805,33.74283218383789
60.6,5.513870716094971,-10.290144920349121,20.00620460510254,9.29194164276123,-11.934198379516602,65.64669036865234,18.551233291625977,34.48186111450195
60.8,5.441205024719238,-10.711883544921875,19.695327758789062,8.97213363647461,-14.948777198791504,67.15052032470703,18.742679595947266,35.33500671386719
61.0,5.373472690582275,-11.181978225708008,19.219026565551758,8.523065567016602,-12.276442527770996,65.24325561523438,19.479467391967773,36.930294036865234
61.2,5.302740097045898,-11.58928108215332,18.85936164855957,8.010573387145996,-11.134564399719238,65.6137924194336,20.263195037841797,38.076683044433594
61.4,5.255690097808838,-12.078529357910156,18.584890365600586,7.5923333168029785,-12.522601127624512,63.63389205932617,20.70081901550293,38.47252655029297
61.6,7.967682838439941,-25.448118209838867,18.386749267578125,7.207324981689453,-11.75438117980957,65.64376831054688,20.870956420898438,38.55827713012695
61.8,7.754782676696777,-25.981809616088867,18.224029541015625,6.789441108703613,-11.41126537322998,67.72651672363281,21.34994125366211,39.131080627441406
62.0,7.562673568725586,-26.369565963745117,18.34502410888672,6.197727680206299,-12.079818725585938,64.07569885253906,21.78274154663086,39.44655227661133
62.2,7.220280647277832,-26.853740692138672,18.460262298583984,5.599670886993408,-12.532938003540039,62.92557907104492,22.019424438476562,39.663230895996094
62.4,7.067650318145752,-26.962133407592773,18.624826431274414,5.023911476135254,-16.000978469848633,64.58924102783203,22.494386672973633,39.83500671386719
62.6,6.557898044586182,-27.323171615600586,18.789188385009766,3.9554355144500732,-9.420878410339355,63.91779327392578,23.10737419128418,40.137786865234375
62.8,6.045815944671631,-27.616830825805664,19.040401458740234,2.826908826828003,-14.403674125671387,65.68392944335938,24.10600471496582,40.431522369384766
63.0,5.638673305511475,-27.811668395996094,19.108612060546875,2.3975565433502197,-10.255556106567383,65.20349884033203,24.699142456054688,40.55105972290039
63.2,5.504133701324463,-27.83912467956543,19.22677993774414,1.3892860412597656,-14.508030891418457,63.69964599609375,24.911848068237305,40.426692962646484
63.4,5.289694309234619,-27.814437866210938,19.325082778930664,0.4193976819515228,-11.074542045593262,61.2691650390625,25.308074951171875,40.38361358642578
63.6,4.85059928894043,-27.833749771118164,17.978628158569336,-2.5733563899993896,-14.720125198364258,60.730613708496094,25.652786254882812,40.71772384643555
63.8,4.383299350738525,-27.881671905517578,17.907594680786133,-3.7101523876190186,-14.611406326293945,62.67967987060547,26.00006103515625,40.59745788574219
64.0,3.972791910171509,-27.910144805908203,47.62936019897461,-7.025346279144287,-13.7022705078125,61.74065017700195,22.732467651367188,59.381614685058594
64.2,3.5609569549560547,-27.9007625579834,47.74808883666992,-8.562328338623047,-14.977485656738281,63.31818389892578,22.892486572265625,59.48173522949219
64.4,3.4283339977264404,-27.833650588989258,47.917537689208984,-9.20365047454834,-15.556663513183594,61.552528381347656,23.01994514465332,59.96751403808594
64.6,3.0842976570129395,-27.776262283325195,48.26576614379883,-9.825091361999512,-10.633794784545898,58.53307342529297,23.037620544433594,59.7610969543457
64.8,2.363506555557251,-27.68490219116211,48.60947036743164,-10.52861213684082,-14.696270942687988,58.046348571777344,22.70446014404297,59.31312561035156
65.0,1.735985279083252,-27.617538452148438,48.79337692260742,-11.018838882446289,-12.4596529006958,60.92216491699219,23.030902862548828,59.84928894042969
65.2,1.000620722770691,-27.660017013549805,48.97404098510742,-11.402853012084961,-11.853203773498535,60.34193801879883,22.15425682067871,59.53216552734375
65.4,0.12201377749443054,-27.76991081237793,48.99626159667969,-11.772576332092285,-14.3986177444458,60.6021728515625,22.96803855895996,59.97930145263672
65.6,-0.3954635560512543,-27.869123458862305,49.134464263916016,-12.167616844177246,-16.20016098022461,57.305747985839844,22.229312896728516,59.857086181640625
65.8,-0.6180118322372437,-27.881160736083984,49.17876434326172,-12.525642395019531,-16.785877227783203,58.996002197265625,22.0133113861084,59.7471809387207
66.0,-1.1237839460372925,-27.827783584594727,49.13215255737305,-12.799290657043457,-13.364596366882324,56.64529037475586,22.00819206237793,60.1156005859375
66.2,-3.5581541061401367,-28.309837341308594,49.179771423339844,-13.093696594238281,-19.28023910522461,59.445281982421875,22.226594924926758,60.28028106689453
66.4,-4.705320835113525,-29.003999710083008,49.17353439331055,-13.361350059509277,-18.432533264160156,59.089847564697266,22.6495304107666,60.5352783203125
66.6,-5.020605564117432,-29.36781883239746,49.011314392089844,-13.390719413757324,-15.797191619873047,53.17900466918945,22.614564895629883,60.99873733520508
66.8,-5.609664440155029,-29.879352569580078,48.979820251464844,-13.641593933105469,-13.094886779785156,55.07133483886719,22.68730926513672,61.44770050048828
67.0,-5.8186726570129395,-30.14095115661621,48.792503356933594,-13.969526290893555,-17.836137771606445,58.67168426513672,22.72325325012207,61.95315933227539
67.2,-6.255626678466797,-30.385950088500977,48.47779846191406,-14.371336936950684,-17.70824432373047,57.874942779541016,22.751976013183594,62.53708267211914
67.4,-6.366457462310791,-30.440134048461914,44.79057312011719,-17.3716983795166,-16.67220687866211,55.97291946411133,22.78504180908203,63.41320037841797
67.6,-6.789201259613037,-30.61351203918457,43.87272262573242,-18.124652862548828,-16.31911277770996,55.00087356567383,22.800617218017578,64.30598449707031
67.8,-7.426600933074951,-31.031522750854492,43.476287841796875,-18.590003967285156,-14.09464168548584,52.987159729003906,22.786052703857422,65.14210510253906
68.0,-7.870285511016846,-31.270366668701172,43.082801818847656,-18.881650924682617,-17.394054412841797,54.71444320678711,22.762319564819336,65.75528717041016
68.2,-8.63243579864502,-31.516372680664062,42.65752410888672,-19.418832778930664,-18.34001350402832,51.86486053466797,22.755733489990234,66.09510040283203
68.4,-9.099442481994629,-31.719989776611328,42.41587448120117,-19.9256534576416,-17.30275535583496,51.487274169921875,22.724790573120117,66.5750503540039
68.6,-9.733965873718262,-31.869888305664062,41.907466888427734,-20.659530639648438,-14.940836906433105,53.03024673461914,22.70421028137207,66.89032745361328
68.8,-10.288761138916016,-32.03728485107422,41.31331253051758,-21.69997215270996,-16.138431549072266,47.68073272705078,22.651813507080078,67.36182403564453
69.0,-10.959588050842285,-32.10319137573242,40.40923309326172,-23.378217697143555,-16.950729370117188,49.84831237792969,22.55789566040039,67.67001342773438
69.2,-11.229108810424805,-32.13956832885742,40.0313720703125,-24.06922149658203,-17.850051879882812,51.18132400512695,22.472362518310547,68.00968170166016
69.4,-11.634732246398926,-32.19645309448242,39.70802688598633,-24.45125389099121,-15.236102104187012,52.777462005615234,22.4215087890625,68.24894714355469
69.6,-11.879037857055664,-32.2476921081543,39.44041442871094,-24.726505279541016,-15.696596145629883,48.65174102783203,22.371826171875,68.67250061035156
69.8,-12.269171714782715,-32.31718444824219,39.207130432128906,-24.806745529174805,-16.551790237426758,50.21626281738281,22.169477462768555,68.81126403808594
70.0,-12.677627563476562,-32.3407096862793,38.9636116027832,-25.090126037597656,-18.58252716064453,49.55622100830078,22.12148094177246,69.1156234741211
70.2,-13.229316711425781,-32.233402252197266,38.698516845703125,-25.078304290771484,-17.649560928344727,49.016746520996094,21.895477294921875,69.25433349609375
70.4,-13.391337394714355,-32.321353912353516,38.30864334106445,-25.285547256469727,-17.90056800842285,45.35859298706055,21.784299850463867,69.58309936523438
70.6,-13.852923393249512,-32.30027389526367,37.70220184326172,-25.416107177734375,-16.69614028930664,42.843589782714844,21.62554359436035,69.82192993164062
70.8,-14.407997131347656,-32.305545806884766,36.93659973144531,-25.55195426940918,-13.85617733001709,46.7091064453125,21.375267028808594,69.88583374023438
71.0,-15.52236270904541,-32.72599411010742,36.625972747802734,-25.634233474731445,-13.910446166992188,46.16105270385742,21.111629486083984,70.10274505615234
71.2,-16.5159912109375,-33.22083282470703,36.013248443603516,-25.820964813232422,-18.562612533569336,45.341278076171875,20.94999122619629,70.22752380371094
71.4,-16.844532012939453,-33.2048454284668,35.564823150634766,-25.929704666137695,-17.35109519958496,44.57066345214844,20.72483253479004,70.32210540771484
71.6,-17.432540893554688,-33.79372024536133,34.93883514404297,-26.08982276916504,-15.827129364013672,47.44272994995117,20.348819732666016,70.55716705322266
71.8,-18.187538146972656,-34.604644775390625,34.514076232910156,-26.15521812438965,-15.853920936584473,44.876312255859375,19.84476089477539,70.85118865966797
72.0,-18.657917022705078,-35.08763122558594,34.14246368408203,-26.26628875732422,-13.014148712158203,44.64411544799805,19.397064208984375,71.09085845947266
72.2,-18.943918228149414,-35.57545471191406,33.731361389160156,-26.32296371459961,-15.064325332641602,42.51105880737305,18.975021362304688,71.30601501464844
72.4,0.09627999365329742,-59.976356506347656,33.16417694091797,-26.430513381958008,-15.924898147583008,48.255985260009766,18.643936157226562,71.46406555175781
72.6,-0.5168023705482483,-59.76313400268555,32.58150863647461,-26.42220115661621,-16.685510635375977,45.51443862915039,18.34575653076172,71.59407043457031
72.8,-1.0647869110107422,-59.81584167480469,31.718942642211914,-26.360271453857422,-14.270822525024414,45.81572723388672,17.78717041015625,71.81639862060547
73.0,-1.540219783782959,-59.199981689453125,31.004878997802734,-26.276079177856445,-14.667318344116211,43.91545104980469,17.36174774169922,71.96150970458984
73.2,-2.3774681091308594,-58.08729934692383,30.155231475830078,-26.28610610961914,-14.409764289855957,44.914085388183594,16.94594955444336,72.08929443359375
73.4,-2.608947515487671,-57.71921920776367,29.360593795776367,-26.292497634887695,-13.392709732055664,42.22747039794922,16.22171974182129,72.272705078125
73.6,-2.647385597229004,-57.634220123291016,28.611642837524414,-26.167972564697266,-10.671073913574219,44.252098083496094,15.765839576721191,72.37872314453125
73.8,-3.0631141662597656,-57.434383392333984,27.968273162841797,-25.998289108276367,-13.606914520263672,42.73039245605469,15.376928329467773,72.43583679199219
74.0,-3.2781150341033936,-57.40503692626953,26.810678482055664,-25.662939071655273,-14.571327209472656,41.79110336303711,15.1134672164917,72.48114776611328
74.2,-3.771916627883911,-57.05508804321289,25.96314239501953,-25.518871307373047,-11.808366775512695,43.701385498046875,14.862075805664062,72.48667907714844
74.4,-4.0120344161987305,-56.99020004272461,25.34544563293457,-25.399110794067383,-9.585383415222168,42.602561950683594,14.419736862182617,72.47830200195312
74.6,-4.441902160644531,-56.81333541870117,24.460655212402344,-25.012149810791016,-11.887856483459473,39.965476989746094,13.920907974243164,72.45225524902344
74.8,-4.630231857299805,-56.836456298828125,23.621389389038086,-24.50601577758789,-13.510710716247559,48.0479736328125,13.378719329833984,72.40955352783203
75.0,-4.6210551261901855,-57.02129364013672,23.058120727539062,-24.12830352783203,-7.333816051483154,45.93354797363281,12.857353210449219,72.3518295288086
75.2,-5.417625427246094,-56.93180465698242,22.595773696899414,-23.712316513061523,-10.738091468811035,43.40530776977539,12.123290061950684,72.22590637207031
75.4,-5.655945301055908,-56.87874221801758,22.177143096923828,-23.274511337280273,-10.900779724121094,43.29958724975586,11.667784690856934,72.13137817382812
75.6,-6.624370574951172,-56.912052154541016,21.84440040588379,-22.649097442626953,-9.694313049316406,38.515506744384766,11.113429069519043,71.99597930908203
75.8,-7.336697101593018,-56.97299575805664,20.993356704711914,-20.907066345214844,-9.1393404006958,42.07307815551758,10.761180877685547,71.87589263916016
76.0,-7.868191719055176,-56.96281433105469,20.687389373779297,-20.18165397644043,-7.931729316711426,41.40530776977539,10.532379150390625,71.79869842529297
76.2,-8.122509002685547,-56.963748931884766,17.930227279663086,33.434722900390625,-7.613836288452148,43.48832702636719,10.155110359191895,71.67131042480469
76.4,-8.499825477600098,-56.97951889038086,19.086936950683594,34.3469352722168,-5.27279806137085,41.88788604736328,9.856022834777832,71.54167938232422
76.6,-9.080459594726562,-56.91544723510742,18.777523040771484,35.2701416015625,-10.587061882019043,42.0078125,9.624674797058105,71.41220092773438
76.8,-9.508872032165527,-56.84983825683594,18.91217803955078,37.2999267578125,-8.24768352508545,41.719879150390625,9.19852066040039,71.19732666015625
77.0,-10.20484733581543,-56.744632720947266,19.133146286010742,38.20611572265625,-10.546468734741211,41.94232940673828,8.914238929748535,71.01762390136719
77.2,-10.914180755615234,-56.687950134277344,19.720943450927734,38.948814392089844,-4.1614837646484375,39.120399475097656,8.79623031616211,70.95492553710938
77.4,-11.194616317749023,-56.62626266479492,20.039081573486328,39.52156066894531,-6.3501410484313965,37.09921646118164,8.510239601135254,70.76726531982422
77.6,-12.50192928314209,-56.1439323425293,20.5778751373291,40.05927276611328,-3.275158166885376,40.099708557128906,8.108016967773438,70.49884033203125
77.8,-12.828112602233887,-55.97019958496094,21.065622329711914,40.47920608520508,-2.8132522106170654,39.43825912475586,7.760049819946289,70.26447296142578
78.0,-13.563593864440918,-55.547935485839844,21.743545532226562,40.751380920410156,-7.410031318664551,37.11130905151367,7.535202980041504,70.06778717041016
78.2,-13.913980484008789,-55.433433532714844,22.360498428344727,40.9962158203125,-8.31568717956543,39.622276306152344,7.257291316986084,69.87421417236328
78.4,-14.540994644165039,-55.09383010864258,23.20020294189453,41.30662536621094,-7.001984119415283,37.42146301269531,6.879897117614746,69.55184173583984
78.6,-15.005383491516113,-54.806175231933594,23.92820930480957,41.54146194458008,-2.2774548530578613,36.59055709838867,6.610827922821045,69.3165283203125
78.8,-15.398736953735352,-54.50783920288086,24.39984130859375,41.58687210083008,-6.278477668762207,35.0872802734375,6.409068584442139,69.12725830078125
79.0,-15.465676307678223,-54.45693588256836,24.928319931030273,41.814517974853516,-6.584650993347168,34.18754577636719,6.237692832946777,68.96174621582031
79.2,-15.642255783081055,-54.25457763671875,25.584251403808594,42.115169525146484,-5.878014087677002,37.68476867675781,5.882288932800293,68.6152114868164
79.4,-15.955975532531738,-53.77402877807617,25.981975555419922,42.06891632080078,-3.953585147857666,29.80756378173828,5.7689924240112305,68.55501556396484
79.6,-16.05291748046875,-53.282649993896484,26.849647521972656,42.26183319091797,-5.629093647003174,31.02076530456543,5.35205078125,68.1146469116211
79.8,-16.19760513305664,-52.610145568847656,27.44183921813965,42.25453186035156,-4.897400379180908,33.41778564453125,5.222110271453857,67.88339233398438
80.0,-16.32248878479004,-52.16313171386719,27.868465423583984,42.289520263671875,-6.633521556854248,20.199140548706055,4.992238521575928,67.72036743164062
80.2,-16.48237419128418,-51.89403533935547,28.504684448242188,42.282161712646484,-5.120616912841797,24.1412410736084,4.678297519683838,67.60733032226562
80.4,-16.740312576293945,-51.203575134277344,28.93675422668457,42.2459831237793,-4.011478900909424,23.294279098510742,4.71082878112793,67.2775650024414
80.6,-17.094629287719727,-50.11048889160156,29.152067184448242,42.42560958862305,-8.844301223754883,21.80211067199707,4.519994735717773,67.15723419189453
80.8,-17.35250473022461,-49.03242874145508,29.361448287963867,42.40806198120117,-9.134635925292969,23.78754997253418,4.340491771697998,66.83921813964844
81.0,-17.51409149169922,-48.58967971801758,29.873289108276367,42.264739990234375,-9.302414894104004,20.26471710205078,4.122123718261719,66.4863052368164
81.2,-17.868728637695312,-47.5699577331543,30.384662628173828,42.041351318359375,-5.502131462097168,24.053007125854492,3.8510663509368896,66.04840087890625
81.4,-18.00164794921875,-46.74602508544922,30.863859176635742,41.927860260009766,-7.965198040008545,22.157148361206055,3.6908180713653564,65.76651000976562
81.6,-18.169889450073242,-46.04207229614258,31.142091751098633,41.82387924194336,-6.910274982452393,20.893810272216797,3.5645716190338135,65.50924682617188
81.8,-18.497547149658203,-45.18243408203125,31.63111686706543,41.79845428466797,-8.500509262084961,22.0678653717041,3.3929941654205322,65.17183685302734
82.0,-19.12604331970215,-44.255916595458984,31.934282302856445,41.78122329711914,-7.414146423339844,24.602977752685547,3.2400107383728027,64.83769989013672
82.2,-19.580848693847656,-43.68189239501953,34.9326171875,41.43815612792969,-9.830536842346191,18.721052169799805,3.0952765941619873,64.49137115478516
82.4,-20.231637954711914,-43.085567474365234,35.2442626953125,41.213966369628906,-10.11346435546875,16.250057220458984,2.947077989578247,64.12346649169922
82.6,-39.176551818847656,-53.404144287109375,35.39438247680664,41.25050735473633,-11.015032768249512,17.91988182067871,2.7593955993652344,63.60970687866211
82.8,-39.70494079589844,-52.43158721923828,35.61008834838867,41.11852264404297,-12.499566078186035,20.396148681640625,2.423124074935913,62.64289474487305
83.0,-40.04642868041992,-51.86677169799805,35.99814987182617,41.19337463378906,-12.268340110778809,19.021883010864258,1.9490411281585693,61.243568420410156
83.2,-40.24370193481445,-51.41764831542969,36.68136215209961,41.06611633300781,-9.432676315307617,19.524858474731445,1.807654619216919,60.816566467285156
83.4,-40.314422607421875,-50.13272476196289,37.160003662109375,41.06379699707031,-12.056859016418457,21.326391220092773,1.6686553955078125,60.38221740722656
83.6,-40.20178985595703,-49.062522888183594,37.40907287597656,40.97370147705078,-14.073734283447266,16.061975479125977,1.5262261629104614,59.92072677612305
83.8,-40.030670166015625,-48.48876953125,37.96043014526367,40.89890670776367,-14.2988862991333,17.1087646484375,1.364250659942627,59.37018585205078
84.0,-39.80659866333008,-47.85232162475586,38.65348815917969,40.70728302001953,-12.278895378112793,17.731510162353516,1.1261128187179565,58.54099655151367
84.2,-39.67410659790039,-47.54509735107422,39.00632095336914,40.6064338684082,-11.45980167388916,18.17249870300293,0.9721185564994812,57.99668502807617
84.4,-39.52769088745117,-47.2237663269043,39.61405563354492,40.4910888671875,-15.578857421875,18.683595657348633,0.9393860101699829,57.87539291381836
84.6,-39.31245422363281,-46.73613739013672,40.42255783081055,40.24092483520508,-11.3576078414917,19.615375518798828,0.8450010418891907,57.538856506347656
84.8,-39.09638595581055,-46.298500061035156,41.25754165649414,40.100929260253906,-14.436543464660645,17.23418426513672,0.716010332107544,57.05498504638672
85.0,-38.930904388427734,-45.98747634887695,42.051204681396484,39.88549041748047,-16.2377986907959,22.236480712890625,0.6285248398780823,56.731632232666016
85.2,-38.83449935913086,-45.780643463134766,43.27166748046875,39.596351623535156,-17.54287338256836,19.627918243408203,0.5621054768562317,56.46835708618164
85.4,-38.693634033203125,-45.442073822021484,43.659080505371094,39.513397216796875,-18.571434020996094,19.73082160949707,0.48294728994369507,56.1870002746582
85.6,-38.533660888671875,-45.06922912597656,44.653873443603516,39.06119155883789,-14.303993225097656,20.652345657348633,0.4519195854663849,56.02601623535156
85.8,-38.39982986450195,-44.70915603637695,45.610023498535156,38.54523468017578,-20.414348602294922,18.689632415771484,0.33787181973457336,55.60740280151367
86.0,-38.18989944458008,-44.19746017456055,46.90437698364258,38.06498336791992,-18.940237045288086,23.052669525146484,0.2468733936548233,55.32608413696289
86.2,-38.14976119995117,-44.06112289428711,48.303565979003906,37.86468505859375,-19.69195556640625,24.660476684570312,0.21816469728946686,55.081817626953125
86.4,-37.9846076965332,-43.49925994873047,48.80727767944336,37.66114807128906,-19.569238662719727,21.9179630279541,0.14113375544548035,54.86670684814453
86.6,-37.9339714050293,-43.41169357299805,49.16041564941406,37.6039924621582,-17.27973747253418,21.277027130126953,0.08589498698711395,54.624969482421875
86.8,-37.82957077026367,-42.86511993408203,49.54022979736328,37.510902404785156,-22.433979034423828,24.341859817504883,-0.02633611485362053,54.165740966796875
87.0,-37.71966552734375,-42.4085578918457,49.911067962646484,37.40055465698242,-22.321548461914062,26.493432998657227,-0.11568662524223328,53.73771286010742
87.2,-37.615928649902344,-42.11491012573242,50.50325393676758,37.19605255126953,-21.621875762939453,26.537113189697266,-0.2379690706729889,53.20576095581055
87.4,-37.53662872314453,-41.86021423339844,50.88916778564453,37.025062561035156,-22.39338493347168,23.293790817260742,-0.314792275428772,52.85677719116211
87.6,-37.25929641723633,-41.1823844909668,51.631893157958984,36.67886734008789,-20.167041778564453,28.187318801879883,-0.45436906814575195,52.25988006591797
87.8,-37.172725677490234,-40.93406677246094,51.92406463623047,36.53982162475586,-24.67641830444336,28.209243774414062,-0.5735551118850708,51.729400634765625
88.0,-37.014102935791016,-40.506019592285156,52.32852554321289,36.314083099365234,-24.942684173583984,22.90558433532715,-0.6631170511245728,51.33509826660156
88.2,-36.95885467529297,-40.29684829711914,52.801021575927734,36.037654876708984,-28.234888076782227,31.631593704223633,-0.7402293682098389,50.99352264404297
88.4,-36.83635330200195,-39.85639190673828,53.14714813232422,35.90248107910156,-19.86105728149414,27.91227149963379,-0.856182873249054,50.505550384521484
88.6,-36.671730041503906,-39.27515411376953,53.33582305908203,35.80421447753906,-22.344486236572266,25.17095947265625,-0.9201681613922119,50.23551559448242
88.8,-36.53923797607422,-38.76504135131836,53.66286087036133,35.59088134765625,-24.01913070678711,29.869728088378906,-0.9641451239585876,50.04334259033203
89.0,-36.35334777832031,-38.03985595703125,53.81134796142578,35.36989974975586,-23.075714111328125,24.321073532104492,-1.1230275630950928,49.439064025878906
89.2,-36.2393913269043,-37.54952621459961,54.14552307128906,35.0673942565918,-24.61102867126465,28.56038475036621,-1.2379438877105713,49.00577163696289
89.4,-36.15935516357422,-37.15044021606445,54.54081344604492,34.6547737121582,-26.58570098876953,25.96630096435547,-1.3163299560546875,48.71519088745117
89.6,-36.11528015136719,-36.919437408447266,55.297576904296875,33.794029235839844,-26.169815063476562,29.12881088256836,-1.3941749334335327,48.41126251220703
89.8,-36.04793930053711,-36.50135803222656,55.59646987915039,33.418582916259766,-28.23050308227539,29.826045989990234,-1.5008511543273926,48.108238220214844
90.0,-35.96651077270508,-36.20987319946289,55.77953338623047,33.11272048950195,-28.76833724975586,29.272218704223633,-1.6356338262557983,47.68842315673828
90.2,-35.84861373901367,-35.82827377319336,55.973209381103516,32.76131820678711,-26.966018676757812,29.439212799072266,-1.7322640419006348,47.40654373168945
90.4,-35.65391540527344,-35.450462341308594,56.116058349609375,32.43117904663086,-27.69389533996582,31.575519561767578,-1.8416759967803955,47.07398986816406
90.6,-35.839534759521484,-35.28692626953125,56.237857818603516,32.03200149536133,-30.71790885925293,33.06044006347656,-1.9921717643737793,46.65184020996094
90.8,-35.938777923583984,-35.12200927734375,56.33042526245117,31.63181495666504,-32.93328094482422,33.34440994262695,-2.124619245529175,46.30340576171875
91.0,-35.852638244628906,-34.79628372192383,56.42731475830078,31.213876724243164,-31.708332061767578,33.65142822265625,-2.2672553062438965,45.951866149902344
91.2,-35.9088020324707,-34.191463470458984,56.44646453857422,30.818431854248047,-32.22469711303711,33.54618835449219,-2.36690354347229,45.76866912841797
91.4,-35.969947814941406,-33.78422164916992,56.42849349975586,30.294862747192383,-29.35824966430664,33.75483703613281,-2.5541858673095703,45.351844787597656
91.6,-36.06550598144531,-32.896060943603516,56.33806228637695,29.781940460205078,-33.01678466796875,31.672767639160156,-2.8397815227508545,44.74961853027344
91.8,-36.11372756958008,-32.35588836669922,56.21332550048828,29.24747657775879,-30.757892608642578,33.48206329345703,-3.0319252014160156,44.3499755859375
92.0,-36.128089904785156,-32.17079544067383,56.05730438232422,28.73069190979004,-35.86404037475586,34.37380599975586,-3.3306334018707275,43.7289924621582
92.2,-36.14552688598633,-31.657190322875977,55.842708587646484,28.260629653930664,-37.33872985839844,29.883882522583008,-3.4786036014556885,43.46657943725586
92.4,-36.158939361572266,-31.127727508544922,55.621604919433594,27.74425506591797,-40.09101104736328,31.26964569091797,-3.635183334350586,43.19670867919922
92.6,-36.156402587890625,-30.64995002746582,55.377349853515625,27.2955265045166,-37.49986267089844,32.18946075439453,-3.777348041534424,42.92600631713867
92.8,-36.15082550048828,-30.25986099243164,55.189674377441406,26.750490188598633,-41.00367736816406,30.549293518066406,-3.9088003635406494,42.620941162109375
93.0,-36.1314697265625,-29.84990119934082,54.990543365478516,26.19106101989746,-37.29648208618164,29.256011962890625,-4.162069797515869,42.116825103759766
93.2,-36.12345504760742,-29.59502601623535,54.857177734375,25.60956573486328,-42.614662170410156,32.64485168457031,-4.342075347900391,41.70194625854492
93.4,-36.090763092041016,-29.03301429748535,54.6439323425293,24.817750930786133,-45.8212776184082,32.14772415161133,-4.694915771484375,40.819984436035156
93.6,-36.060054779052734,-28.538057327270508,54.3284797668457,23.701337814331055,-44.173519134521484,35.30295181274414,-5.880440711975098,38.366764068603516
93.8,-36.033870697021484,-28.050067901611328,52.39562225341797,21.31734848022461,-45.320125579833984,29.956329345703125,-6.498218536376953,37.3360595703125
94.0,-36.046539306640625,-27.73577880859375,51.04072570800781,20.14387321472168,-40.55278778076172,30.77311897277832,-6.630043029785156,36.79352569580078
94.2,-36.03270721435547,-27.119840621948242,50.27891159057617,19.5848331451416,-44.640869140625,34.47820281982422,-6.774755001068115,36.03057861328125
94.4,-36.053504943847656,-26.65440559387207,49.579490661621094,19.47970199584961,-41.33422088623047,33.42424011230469,-6.667787551879883,35.259727478027344
94.6,-36.10441970825195,-26.12499237060547,48.63433074951172,19.270105361938477,-46.05528259277344,34.009769439697266,-6.569251537322998,34.70519256591797
94.8,-36.11677169799805,-25.98822021484375,47.94272994995117,19.12862777709961,-45.270145416259766,30.729677200317383,-6.5071258544921875,34.25947189331055
95.0,-36.2277717590332,-25.19342041015625,47.43798828125,19.000913619995117,-48.970848083496094,26.837108612060547,-6.3478288650512695,33.61891174316406
95.2,-36.29895782470703,-24.676410675048828,47.102603912353516,18.870067596435547,-45.6588020324707,30.546550750732422,-5.979377269744873,32.49467086791992
95.4,-36.31278991699219,-24.10185432434082,46.68698501586914,18.64316749572754,-52.02076721191406,30.317134857177734,-5.6951727867126465,31.552093505859375
95.6,-36.22254943847656,-23.545461654663086,45.971309661865234,18.289804458618164,-50.052391052246094,36.37461471557617,-5.485532283782959,30.658538818359375
95.8,-35.92350769042969,-22.72727394104004,44.5885009765625,17.404516220092773,-51.65962219238281,30.836915969848633,-4.989273548126221,19.051610946655273
96.0,-35.43721008300781,-21.87308692932129,44.3477668762207,17.39599609375,57.89493942260742,-37.54143524169922,-5.253668785095215,18.18617820739746
96.2,-34.54468536376953,-19.425987243652344,43.9451789855957,17.132793426513672,54.20180892944336,-35.239383697509766,-5.286656856536865,17.434860229492188
96.4,-34.24007034301758,-18.889646530151367,43.45476531982422,16.834701538085938,54.96147537231445,-31.59172821044922,-5.396758556365967,16.92525863647461
96.6,-33.02709197998047,-16.477672576904297,42.221954345703125,16.2679500579834,55.02670669555664,-34.00434494018555,-5.560526371002197,16.49576759338379
96.8,-32.61967849731445,-15.77820873260498,40.7356071472168,15.617340087890625,53.52278137207031,-35.60556411743164,-5.785781383514404,16.07149887084961
97.0,-32.499267578125,-15.780771255493164,40.171844482421875,15.33297061920166,54.65216064453125,-33.270267486572266,-6.069887638092041,15.701997756958008
97.2,-32.1995735168457,-15.214239120483398,39.31079864501953,14.5679292678833,54.42374801635742,-34.09757614135742,-6.216320514678955,15.532779693603516
97.4,-31.973316192626953,-14.941664695739746,38.2792854309082,13.792400360107422,56.100624084472656,-39.136627197265625,-6.530433654785156,15.362853050231934
97.6,-31.636377334594727,-14.346796035766602,37.29739761352539,13.010293006896973,54.068607330322266,-37.51123809814453,-6.570441722869873,15.184884071350098
97.8,-31.109375,-13.459507942199707,36.42093276977539,12.749728202819824,55.20866012573242,-34.95124816894531,-6.841809272766113,15.266895294189453
98.0,-30.798933029174805,-12.958773612976074,35.17015838623047,12.060508728027344,54.58644104003906,-33.7620735168457,-7.059839725494385,15.036812782287598
98.2,-30.47135353088379,-12.520718574523926,33.52357482910156,11.330769538879395,51.225730895996094,-38.0139274597168,-7.2681145668029785,14.96378231048584
98.4,-30.32010841369629,-12.199419975280762,32.68702697753906,11.023529052734375,60.10234069824219,-34.105037689208984,-7.577500820159912,14.997942924499512
98.6,-30.084381103515625,-11.757169723510742,32.097923278808594,10.628679275512695,50.076568603515625,-37.24570846557617,-7.837970733642578,15.030744552612305
98.8,-29.867820739746094,-11.398429870605469,31.855690002441406,10.286904335021973,52.37584686279297,-33.309574127197266,-8.63395881652832,15.182283401489258
99.0,-29.70745849609375,-11.164347648620605,31.649160385131836,10.037068367004395,52.80733108520508,-37.81669998168945,-9.696847915649414,15.458552360534668
99.2,-21.283708572387695,-1.575800895690918,31.466838836669922,9.581766128540039,54.05602264404297,-34.28525924682617,-10.705331802368164,15.734256744384766
99.4,-20.84905433654785,-1.2109109163284302,31.052820205688477,8.959405899047852,54.61570358276367,-36.75137710571289,-11.245503425598145,15.926865577697754
99.6,-20.491859436035156,-0.998650074005127,30.73768424987793,8.397860527038574,50.94867706298828,-37.29324722290039,-11.727975845336914,16.157289505004883
99.8,-20.337846755981445,-0.8860992193222046,30.408029556274414,7.778670310974121,50.557899475097656,-44.85643768310547,-12.481770515441895,16.496994018554688
100.0,-20.13161849975586,-0.7839074730873108,30.25076675415039,7.697228908538818,51.85114669799805,-39.241600036621094,-13.427021026611328,16.585155487060547
100.2,-19.800796508789062,-0.6463847756385803,30.010601043701172,7.100856304168701,50.45340347290039,-39.7745246887207,-13.887036323547363,16.6468563079834
100.4,-19.296236038208008,-0.4537193477153778,29.764177322387695,6.700078010559082,49.80461883544922,-41.67736053466797,-14.45988941192627,16.486446380615234
100.6,-18.900222778320312,-0.29953327775001526,29.4671630859375,5.742504596710205,49.17318344116211,-38.56357192993164,-14.88902759552002,16.365354537963867
100.8,-18.68284034729004,-0.27082470059394836,29.0606632232666,5.202077865600586,52.63105010986328,-37.850040435791016,-15.988275527954102,16.639863967895508
101.0,-18.2003231048584,-0.0875387117266655,29.082277297973633,4.771692752838135,47.99443054199219,-35.04249954223633,-16.83565902709961,16.932785034179688
101.2,-17.90106964111328,-0.022443287074565887,28.779664993286133,4.226215839385986,47.91056442260742,-39.42616653442383,-17.256723403930664,17.022541046142578
101.4,-17.389389038085938,0.11875492334365845,28.64134979248047,3.8182082176208496,44.01351547241211,-40.26691818237305,-17.554046630859375,17.199369430541992
101.6,-17.09323501586914,0.1501891016960144,28.246740341186523,3.333374500274658,47.381614685058594,-38.864524841308594,-17.987274169921875,17.497753143310547
101.8,-16.758506774902344,0.14849841594696045,27.85834503173828,2.778871774673462,51.2176513671875,-39.80820083618164,-18.42035675048828,17.810686111450195
102.0,-16.672990798950195,0.18126839399337769,27.247058868408203,1.9700970649719238,43.76206588745117,-41.2464714050293,-18.74932098388672,17.940227508544922
102.2,-16.39679718017578,0.21326127648353577,26.909517288208008,1.3620625734329224,48.496986389160156,-38.897438049316406,-19.3656005859375,18.53893280029297
102.4,-16.04281997680664,0.2594979405403137,26.781139373779297,1.1683512926101685,49.99789047241211,-41.08475875854492,-20.76519012451172,20.359668731689453
102.6,-15.788457870483398,0.16429497301578522,26.419994354248047,0.7029181122779846,48.8065185546875,-41.51988983154297,-21.22146987915039,20.894102096557617
102.8,-15.24450969696045,0.1476335972547531,25.911457061767578,0.07163523137569427,43.026092529296875,-37.62949752807617,-21.400426864624023,21.212493896484375
103.0,-15.152239799499512,0.15070073306560516,24.86666488647461,-1.194312334060669,42.906707763671875,-41.71133041381836,-21.663631439208984,21.674758911132812
103.2,-14.266408920288086,0.004152079578489065,24.312049865722656,-1.8366286754608154,48.58979415893555,-45.37049102783203,-21.980031967163086,22.04404640197754
103.4,-13.515254974365234,-0.12168309837579727,23.92915153503418,-2.1463427543640137,45.225730895996094,-41.02847671508789,-22.261791229248047,22.61770248413086
103.6,-13.439591407775879,-0.15129414200782776,23.3193302154541,-2.6093201637268066,42.46614074707031,-40.93128204345703,-22.477216720581055,23.0328369140625
103.8,-12.888253211975098,-0.30547866225242615,22.60448455810547,-3.037379503250122,45.57698440551758,-43.18561553955078,-22.757156372070312,23.585464477539062
104.0,-12.561823844909668,-0.42604219913482666,21.275455474853516,-3.5137276649475098,47.49906921386719,-43.81208419799805,-23.144731521606445,24.146852493286133
104.2,-12.159104347229004,-0.5528232455253601,20.126726150512695,-4.111991882324219,43.31409454345703,-43.580440521240234,-23.6237850189209,24.82430648803711
104.4,-11.790437698364258,-0.7028281688690186,19.307559967041016,-5.146923542022705,46.1988525390625,-41.45226287841797,-23.9202823638916,25.34210777282715
104.6,-11.53860855102539,-0.8200857639312744,12.711337089538574,27.590805053710938,43.47116470336914,-39.99097442626953,-24.273401260375977,25.879995346069336
104.8,-11.14155387878418,-1.0278105735778809,11.91435718536377,26.69256591796875,43.26283264160156,-42.689659118652344,-24.588804244995117,26.58603858947754
105.0,-10.635458946228027,-1.3029429912567139,11.571942329406738,26.100872039794922,36.35261154174805,-40.80879592895508,-25.081811904907227,27.123294830322266
105.2,-10.38794994354248,-1.4464943408966064,10.86316204071045,24.880733489990234,38.309810638427734,-44.515663146972656,-25.566415786743164,27.585330963134766
105.4,-10.147963523864746,-1.60316002368927,10.453757286071777,23.92999839782715,37.54335021972656,-43.006614685058594,-26.275623321533203,28.243864059448242
105.6,-9.737004280090332,-1.9117023944854736,10.049511909484863,23.02811050415039,41.8201789855957,-41.85736846923828,-26.764659881591797,28.812671661376953
105.8,-9.476960182189941,-2.106292724609375,10.085107803344727,22.78976058959961,39.60934829711914,-44.4247932434082,-27.1767635345459,28.94666862487793
106.0,-9.136323928833008,-2.3961586952209473,9.912456512451172,22.589649200439453,43.01712417602539,-45.828407287597656,-27.828594207763672,29.22661781311035
106.2,-8.876976013183594,-2.5993738174438477,9.858332633972168,22.207935333251953,42.9688835144043,-45.20973587036133,-28.70610809326172,29.494571685791016
106.4,-8.468538284301758,-2.9224846363067627,9.678523063659668,21.969633102416992,41.38397216796875,-48.719478607177734,-29.525409698486328,29.717641830444336
106.6,-8.178018569946289,-3.1555352210998535,9.506309509277344,21.489337921142578,38.992103576660156,-44.67918014526367,-30.48545265197754,30.009090423583984
106.8,-7.846218585968018,-3.4316775798797607,9.347626686096191,21.162124633789062,38.42081069946289,-47.65907669067383,-31.06572914123535,30.15599250793457
107.0,-7.802764892578125,-3.4748945236206055,9.371513366699219,20.86539077758789,39.34304428100586,-46.390750885009766,-31.714221954345703,30.176891326904297
107.2,-7.245622634887695,-3.9950129985809326,9.278913497924805,20.157482147216797,42.776607513427734,-43.854774475097656,-32.503456115722656,30.2265567779541
107.4,-6.7940168380737305,-4.449601173400879,8.968257904052734,18.70953941345215,36.850765228271484,-47.28142166137695,-33.417293548583984,30.25224494934082
107.6,-6.718291759490967,-4.533775806427002,8.953337669372559,18.4820556640625,38.7672233581543,-40.61958312988281,-34.22490310668945,30.269521713256836
107.8,-6.337074279785156,-4.939391613006592,8.833797454833984,17.948009490966797,36.483890533447266,-47.31052017211914,-35.31055450439453,30.27867889404297
108.0,-6.1054768562316895,-5.215827465057373,8.83141040802002,17.728078842163086,36.38445281982422,-46.480159759521484,-36.97605895996094,30.488750457763672
108.2,-5.886133670806885,-5.491268157958984,8.881586074829102,17.436626434326172,37.17478561401367,-47.91201400756836,-38.92109298706055,30.764867782592773
108.4,-5.756722927093506,-5.698757171630859,8.976513862609863,16.99908447265625,37.944210052490234,-49.058677673339844,-39.66271209716797,30.88747787475586
108.6,-5.478809833526611,-6.099283695220947,9.082956314086914,16.678857803344727,38.36820602416992,-49.871864318847656,-40.70289611816406,30.912267684936523
108.8,-5.216376304626465,-6.484491348266602,9.529594421386719,15.477675437927246,37.05430221557617,-48.66844940185547,-41.84576416015625,30.898094177246094
109.0,-4.75372838973999,-7.149204254150391,9.6679048538208,14.928668975830078,36.82337951660156,-50.88867950439453,-42.64386749267578,30.851417541503906
109.2,-4.491551876068115,-7.512618541717529,9.792303085327148,14.488511085510254,36.421546936035156,-50.946346282958984,-43.24043273925781,30.768278121948242
109.4,-4.146117687225342,-8.017705917358398,9.957261085510254,13.965075492858887,36.531394958496094,-44.282142639160156,-43.74148941040039,30.752561569213867
109.6,-4.00598669052124,-8.211332321166992,10.268194198608398,13.381092071533203,39.74911880493164,-48.071044921875,-44.36804962158203,30.695484161376953
109.8,-3.7812952995300293,-8.508575439453125,10.461880683898926,12.954127311706543,34.75568389892578,-49.60811233520508,-44.69165802001953,30.730722427368164
110.0,-3.6769206523895264,-8.67519474029541,10.749728202819824,12.528282165527344,33.03287124633789,-51.589962005615234,-45.15449905395508,30.748605728149414
110.2,-3.411133050918579,-9.051088333129883,10.717706680297852,12.335277557373047,37.474571228027344,-48.36100769042969,-45.509281158447266,30.776966094970703
110.4,-3.2667009830474854,-9.23093032836914,11.028443336486816,11.575970649719238,33.58152770996094,-51.54673385620117,-46.518089294433594,30.63085174560547
110.6,-3.0307400226593018,-9.580111503601074,11.139861106872559,11.084698677062988,35.17404556274414,-52.95805740356445,-47.89015579223633,30.3150691986084
110.8,-2.735433340072632,-10.001750946044922,11.350523948669434,10.543172836303711,35.82832336425781,-50.499786376953125,-48.855491638183594,30.11786460876465
111.0,-2.474970579147339,-10.415502548217773,11.46349811553955,10.333541870117188,36.93791580200195,-56.449825286865234,-49.19904327392578,29.798259735107422
111.2,-2.2323625087738037,-10.746198654174805,11.726845741271973,9.855864524841309,41.46961212158203,-48.43110275268555,-49.78961181640625,29.82000732421875
111.4,-2.0948657989501953,-10.962705612182617,12.195981979370117,9.229413986206055,37.04247283935547,-53.519832611083984,-50.802337646484375,29.742584228515625
111.6,-1.937364101409912,-11.1694917678833,12.533221244812012,8.690411567687988,40.427162170410156,-55.4438591003418,-51.154842376708984,29.7854061126709
111.8,-1.689233660697937,-11.470114707946777,12.745131492614746,8.220620155334473,38.95096969604492,-52.86994934082031,-51.53192901611328,29.808921813964844
112.0,-1.3053324222564697,-11.925921440124512,13.0729398727417,7.727538585662842,38.42727279663086,-53.991676330566406,-51.79206848144531,29.908477783203125
112.2,-1.0025854110717773,-12.318842887878418,13.248449325561523,7.375148773193359,38.889739990234375,-53.563751220703125,-52.239784240722656,29.747343063354492
112.4,-0.6994150876998901,-12.852848052978516,13.376550674438477,7.012532711029053,35.34300231933594,-54.88150405883789,-52.62874221801758,29.667667388916016
112.6,-0.39087924361228943,-13.424684524536133,13.393683433532715,6.710721492767334,33.21861267089844,-57.212093353271484,-53.35076904296875,29.392648696899414
112.8,-0.05392098054289818,-14.154722213745117,13.497421264648438,6.416556358337402,34.35713195800781,-56.09191131591797,-53.72727584838867,29.274845123291016
113.0,0.3288531005382538,-15.006826400756836,14.177913665771484,4.746126174926758,34.57876205444336,-57.88145065307617,-54.22164535522461,29.101232528686523
113.2,0.7372553944587708,-16.533710479736328,14.61802864074707,3.904752016067505,35.38869094848633,-57.88071060180664,-54.2963752746582,29.110511779785156
113.4,0.8210614919662476,-17.05154037475586,14.943276405334473,3.3816871643066406,37.675174713134766,-57.0041389465332,-54.622283935546875,28.97713279724121
113.6,0.9009615778923035,-17.56718635559082,15.352771759033203,2.8299338817596436,37.656124114990234,-57.74155044555664,-55.02314376831055,28.81319236755371
113.8,0.9345365762710571,-17.98883628845215,16.482507705688477,1.197916030883789,36.18295669555664,-59.17558670043945,-55.1759147644043,28.771385192871094
114.0,0.9515115022659302,-18.25548553466797,17.005577087402344,0.5450740456581116,39.08966827392578,-58.16811752319336,-55.458168029785156,28.641841888427734
114.2,0.9655014872550964,-18.83119773864746,17.563926696777344,-0.44458308815956116,36.8327751159668,-55.61029052734375,-55.77490997314453,28.50392723083496
114.4,0.9578251838684082,-19.62529945373535,18.567644119262695,-1.93925142288208,36.35247802734375,-59.05235290527344,-56.547889709472656,28.17275619506836
114.6,0.9549513459205627,-20.018978118896484,18.524473190307617,-3.748610258102417,37.23294448852539,-59.34146499633789,-56.74716567993164,28.083465576171875
114.8,0.8968489170074463,-20.434293746948242,47.39838790893555,-5.414450168609619,35.04548263549805,-60.88792419433594,-57.293827056884766,27.829317092895508
115.0,0.875626802444458,-20.656221389770508,47.190677642822266,-5.867878437042236,37.093387603759766,-61.54281234741211,-57.46745681762695,27.74184226989746
115.2,0.8104987740516663,-20.937429428100586,46.662654876708984,-6.865697383880615,36.6157341003418,-63.4818000793457,-58.03996658325195,27.46445083618164
115.4,0.6480112671852112,-21.434518814086914,46.162010192871094,-7.7482686042785645,37.753021240234375,-62.633705139160156,-58.263519287109375,27.349830627441406
115.6,0.6082484126091003,-21.921043395996094,45.69834899902344,-8.178936958312988,36.95510482788086,-61.81159210205078,-58.58659744262695,27.184375762939453
115.8,0.4888822138309479,-22.10956382751465,44.96775436401367,-8.532344818115234,38.16331481933594,-64.78507995605469,-59.029502868652344,26.959999084472656
116.0,0.2783350944519043,-22.500890731811523,44.09039306640625,-8.750823974609375,42.49108123779297,-62.45246505737305,-59.332305908203125,26.793161392211914
116.2,0.050684209913015366,-22.71285629272461,43.855201721191406,-8.85778522491455,31.064895629882812,-63.575103759765625,-59.853431701660156,26.489978790283203
116.4,-0.14401981234550476,-22.870168685913086,43.17446517944336,-9.063262939453125,35.01979064941406,-61.57795333862305,-60.054203033447266,26.38719367980957
116.6,-0.7449828386306763,-23.462596893310547,42.684226989746094,-9.194327354431152,35.87630081176758,-64.37996673583984,-60.4200439453125,26.208415985107422
116.8,-1.7322970628738403,-24.378358840942383,42.482173919677734,-9.291915893554688,40.11054229736328,-63.29847717285156,-60.37834548950195,26.21393394470215
117.0,-2.0341272354125977,-24.583724975585938,42.254638671875,-9.418521881103516,35.52309036254883,-65.13423919677734,-60.908164978027344,25.903179168701172
117.2,-2.3700602054595947,-24.9313907623291,42.005863189697266,-9.78235149383545,38.15089797973633,-65.47045135498047,-61.16569137573242,25.73631477355957
117.4,-2.5129916667938232,-25.059900283813477,41.32947540283203,-10.177497863769531,33.488059997558594,-65.41941833496094,-61.55447769165039,25.4997501373291
117.6,-2.8195245265960693,-25.31999397277832,40.61107635498047,-10.675405502319336,32.6180419921875,-60.21763610839844,-61.865291595458984,25.291690826416016
117.8,-2.9923629760742188,-25.479894638061523,40.3784065246582,-10.846158981323242,37.13965606689453,-60.72435760498047,-61.97203826904297,25.25373649597168


==> data/cl.csv <==
Progress,low_sample_cl,state_cl,ours,non_adaptive,aug_cl
0.0,1.0,1.0,1.0,1.0,1.0
0.1,0.9982697477378729,0.9956045782088432,0.999802281334915,0.997220066403661,0.9551299009613806
0.2,0.9964965753337794,0.9887608227432307,0.999546005529306,0.9968592200441647,0.9033060531158617
0.3,0.994689455841494,0.9800019402834964,0.9992422429075221,0.9964926088937484,0.8439169987169203
0.4,0.9928573655647434,0.9698740909345842,0.9989020646271237,0.9962948739785448,0.7818412941050343
0.5,0.9910092784551698,0.9589222254754087,0.9985344975522769,0.9960599175249584,0.720185043040096
0.6,0.9891540356765111,0.9475948040823807,0.9981337767033269,0.9957771276967858,0.6608221236637019
0.7,0.9872934113071036,0.9360063289882314,0.9976977314684159,0.9955085424290682,0.6044884455262086
0.8,0.9854226384222875,0.9241731003529623,0.9972242633029026,0.9951554733652311,0.5531372114527315
0.9,0.9835400362698646,0.9120950493974267,0.9967115022292946,0.9947726000328468,0.5074854999014927
1.0,0.9816439229466245,0.8997613595362282,0.9961661890130274,0.9944406932688393,0.4665215885293136
1.1,0.9797326164959711,0.8871642965158074,0.99558780181684,0.9941743365137921,0.43103976778224146
1.2,0.9778045714767475,0.874282748421098,0.9949756299202263,0.9937830070441407,0.4006323800579818
1.3,0.9758544684469259,0.8611543854711301,0.9943292241974316,0.9933224969328489,0.3747243206043882
1.4,0.9738813770837371,0.8477932711118453,0.9936395012816456,0.9928719204936326,0.3518539331405058
1.5,0.9718853154708298,0.834216844469346,0.992907123987175,0.9923998060027751,0.33185433150195404
1.6,0.9698663032672722,0.8204420118666853,0.9921331245940003,0.9919834571266435,0.3147014381387393
1.7,0.9678243652592922,0.8065395361037924,0.9913182998276503,0.9914836260112093,0.29980703515663076
1.8,0.9657608997820428,0.792597125859835,0.9904743411263321,0.9909609639730218,0.28753323826289473
1.9,0.963679837770818,0.778683038488209,0.9896014334557885,0.9903831769207238,0.2769813075760545
2.0,0.9615813771183082,0.7648645763398606,0.9886991656776909,0.9897475944897229,0.2683921202746233
2.1,0.9594657160865165,0.7511912541296019,0.9877671370529536,0.9891413813458564,0.2612166066412713
2.2,0.9573330519826265,0.7376621003268794,0.9867977851531964,0.9885205856173095,0.25489776420824983
2.3,0.9551835495093123,0.7242647759349281,0.9857899806021464,0.9877949504988459,0.24963133275708152
2.4,0.953015544909535,0.7109795760727261,0.9847430382076177,0.9870924283378212,0.2459222362835245
2.5,0.9508281418596518,0.6977814607417012,0.9836564093822073,0.9863326337943293,0.24204626920576985
2.6,0.948621264053254,0.6846505955481027,0.9825287104440278,0.9856376451145433,0.23814526206684694
2.7,0.9463948357660195,0.6715911682350141,0.9813603449078707,0.9848377322136469,0.23379100396961633
2.8,0.9441487816134597,0.658638984259298,0.98015185307443,0.9840801269103984,0.22958575370014567
2.9,0.9418831535193349,0.6458007341227505,0.978903741022261,0.9833454265060921,0.2249004470874334
3.0,0.9395983673557007,0.6331281566079561,0.9776126626186862,0.9823791614477224,0.2200236095097014
3.1,0.9372948398258555,0.6206542429869605,0.9762788424389782,0.9816231123232929,0.2143308479567057
3.2,0.9349729834893675,0.608360566169657,0.9749028719142792,0.9807026860011466,0.20954186839636968
3.3,0.9326332093491824,0.5962662325647873,0.9734852216524064,0.979784508635794,0.2049962306087349
3.4,0.9302759385942837,0.5844090218205648,0.9720312748878385,0.978815743220797,0.1999753809847967
3.5,0.9278988043378945,0.5727923129971169,0.9705405025348266,0.9778743530966153,0.19547312344662351
3.6,0.9254995985013127,0.5614114174815504,0.969011716950007,0.9767962884839235,0.19128965186107144
3.7,0.9230785794916747,0.5503059510043474,0.9674439833759465,0.9757639835895943,0.18711609367096507
3.8,0.9206360086149457,0.5394804290258963,0.9658324077768122,0.9746901136821413,0.18355280742926053
3.9,0.9181721491270646,0.5288726016511498,0.964177643018264,0.9735982333331828,0.1806506554448687
4.0,0.9156872661136218,0.5184871789877582,0.9624810313294868,0.9725585037219506,0.17779712053855481
4.1,0.9131857531817966,0.5083164442491834,0.9607437594531218,0.9714987673024864,0.17501091067708074
4.2,0.9106681504735071,0.49828191701041513,0.9589755971680054,0.9702193730790445,0.17203183117495977
4.3,0.908134708693779,0.4883785703759551,0.9571778817481202,0.9690142314496553,0.17000148065397952
4.4,0.9055856780537084,0.47861572260322344,0.95535066625381,0.9677921823851482,0.16829852796097738
4.5,0.9030212964313339,0.46900246492759856,0.9534939145899143,0.9665528303914113,0.16689552137038524
4.6,0.9004391681095112,0.4595519229482891,0.9516048087138491,0.9652604594084634,0.16584095858334766
4.7,0.8978347773265044,0.4502791667901372,0.9496824734602141,0.9639265945900738,0.1660587356356967
4.8,0.8952084358677737,0.4412256298469924,0.9477264158344437,0.9625733766766211,0.16643528385796122
4.9,0.8925604602347805,0.4324325448727679,0.9457363785680775,0.9612007187512772,0.16708790544884275
5.0,0.8898911700885287,0.42395096521902204,0.943703310969243,0.9598618792881283,0.16808524020573445
5.1,0.8872009267001437,0.41586156251355466,0.9416263892142896,0.9584528382818774,0.16948112816721175
5.2,0.8844958439044858,0.40814225194780535,0.9395063757503176,0.9570315917523989,0.17067840785644983
5.3,0.8817779279813412,0.40079291497468655,0.9373438154490706,0.9555785103560399,0.17196496550575674
5.4,0.8790474787639757,0.3937953610888286,0.9351420488236302,0.954054094363667,0.17434183929390704
5.5,0.8763047939869927,0.38713191561823923,0.9329013400858227,0.9525240199583461,0.1764618054278555
5.6,0.8735501683271347,0.3807597958349758,0.9306213560545886,0.9510000374984676,0.177973006750406
5.7,0.8707825618865617,0.37464912458482214,0.9283019107834605,0.9494382485796623,0.17987362845708396
5.8,0.8679966046174398,0.36879599327413337,0.9259415507550041,0.9477775255109845,0.1817986273233139
5.9,0.8651925806831052,0.36324427566360906,0.9235404695019644,0.9461652879320734,0.18282339830400207
6.0,0.8623707754348389,0.35798960700961513,0.9210992184882559,0.9445045021698345,0.18326288693387977
6.1,0.8595314748427577,0.3530386912017651,0.9186183054851329,0.9427935879059943,0.18224560280004265
6.2,0.8566749797567276,0.34841067130869324,0.9161010153930784,0.9410451343052556,0.18071416882282962
6.3,0.8538026663329197,0.344114641907737,0.9135477477415563,0.9393760570286225,0.17908096494106898
6.4,0.8509155946684012,0.34010671934470166,0.910958153549785,0.9375623333317865,0.1778431522711855
6.5,0.848014189622782,0.33637370046869497,0.9083319364157411,0.9357044662581753,0.17665106091345975
6.6,0.8450988703243156,0.3328780510796894,0.9056735468070278,0.9339164068203704,0.1750774301572768
6.7,0.8421700528207335,0.32961238171807705,0.9029849139481646,0.9320838111908034,0.17446535571502547
6.8,0.8392278098567101,0.32656141955315454,0.9002670717858539,0.9301978850288084,0.1741049855780616
6.9,0.8362656272487348,0.32367591440641036,0.8975209736494628,0.9283166429455154,0.17371320951620697
7.0,0.833283838954914,0.32093592313614183,0.8947416272351936,0.9264121118920777,0.1727712090126062
7.1,0.8302828081233576,0.31834173931615883,0.891927331701849,0.9244817334263938,0.17134989173522788
7.2,0.8272629041000285,0.31583472229762527,0.8890776641481657,0.9225158458913426,0.17022334967657593
7.3,0.8242245173493759,0.31339060154629056,0.8861922292188293,0.920495441873483,0.1689159935797537
7.4,0.8211694937564031,0.3110274999514323,0.8832739898525089,0.918452075054505,0.16722165419131726
7.5,0.8180998787503784,0.3087416064928683,0.8803236273912721,0.916450555680869,0.1663839902022826
7.6,0.8150160767453669,0.30654389369008556,0.8773409345303983,0.9143221095225927,0.16630867573541966
7.7,0.8119184823715971,0.30437478489540254,0.8743257601788866,0.9122268941096031,0.16650849114159083
7.8,0.8088074867070026,0.30220595011027673,0.8712771664034504,0.9100777736784436,0.16683841199867439
7.9,0.8056834338358255,0.3000344249495751,0.8681953439988217,0.9079448019569477,0.16723767361607708
8.0,0.8025451457187677,0.2978530662849565,0.8650808553589256,0.9057511138373909,0.16793287855779454
8.1,0.7993927534764225,0.2956828429370614,0.8619341983812969,0.9035801070766349,0.16814050940495082
8.2,0.7962266620553509,0.2935417125434776,0.8587547591693558,0.90126679100316,0.16869553496699266
8.3,0.7930472801183361,0.29142932614546385,0.8555423965527238,0.8989874987775466,0.1687233642149594
8.4,0.7898550159431306,0.2892907627377014,0.8522972777479343,0.8967624319969989,0.16944813050256496
8.5,0.786650234854976,0.287118758447095,0.8490196030387814,0.8944514174029706,0.169456155638859
8.6,0.7834329231388882,0.2849357457537327,0.8457075699859498,0.8921937866279723,0.1686228629911034
8.7,0.7802027551095116,0.2827892236969748,0.8423604671735381,0.8898113656546129,0.1671838525506322
8.8,0.7769593799785192,0.2807052115153943,0.8389781416824141,0.8874021507496559,0.16569054397312763
8.9,0.7737024454394191,0.2787124426913552,0.835560466823367,0.8850826283193323,0.16460190092873003
9.0,0.7704316612377694,0.27679671384446863,0.832110220820545,0.8825400913033447,0.16329787603992038
9.1,0.7671469043043333,0.27492778812636554,0.8286290354212174,0.880076494437909,0.1625932659274892
9.2,0.7638487373125759,0.2730748561514592,0.8251177508019609,0.8776426552153647,0.16178325803458973
9.3,0.7605379544656871,0.27122848991964793,0.8215771468295779,0.8750742764803953,0.16022590909621898
9.4,0.7572153478840059,0.2693783162402328,0.818004177828771,0.8725826251541313,0.15884676505298442
9.5,0.7538817050102641,0.26752860467695555,0.8143974556663638,0.8699425110043467,0.15695363084090674
9.6,0.7505374314910869,0.26570278619024734,0.8107568236554825,0.8674249241891703,0.15385432207728814
9.7,0.7471814934312259,0.2639205821492559,0.8070821865328782,0.8647491835814157,0.15070582314632305
9.8,0.7438141146441094,0.2621857743194017,0.8033802057581789,0.862121574762987,0.14666893370360246
9.9,0.7404354941896694,0.2604523004561238,0.7996539131218008,0.8594647263886571,0.14274408089005114
10.0,0.7370458313484405,0.25869678970932514,0.7959037201246529,0.8567716609362804,0.13877245919550235
10.1,0.7336453228450571,0.25689630898103827,0.7921299802980165,0.8541000260526167,0.1355043896970693
10.2,0.7302334794104924,0.25503894652468545,0.788327215918064,0.8513192163185744,0.1332530416982311
10.3,0.7268098357086212,0.25313217125364856,0.7844929604640957,0.8485989202215286,0.13207019170134945
10.4,0.7233746699052788,0.2511870128777416,0.7806271349884494,0.8458131503870753,0.13132014368661205
10.5,0.7199282690092955,0.24921501439088042,0.7767296956328916,0.8430400529892793,0.13101390828523946
10.6,0.71647092289573,0.24721983006676135,0.7728039416444021,0.8401353817866927,0.13189296431462064
10.7,0.7130029504592951,0.24522656396689982,0.7688513587592481,0.8373250289888385,0.13366481537991842
10.8,0.7095243861994842,0.24325477617073565,0.764871964660187,0.8344730861528985,0.13598412067457186
10.9,0.706035274002833,0.2413118182619044,0.7608657805573811,0.8315413834320481,0.1390692950051525
11.0,0.7025355843131006,0.23940467425652773,0.7568288963878708,0.8286608388863969,0.14214567603409564
11.1,0.6990252839165945,0.2375512969164532,0.752759704855434,0.8257721170042814,0.14549832084762526
11.2,0.6955043354491218,0.23573816364949596,0.7486585579390738,0.8228442026904901,0.14846225992282935
11.3,0.6919728246876955,0.2339607448795033,0.7445258233871298,0.8197344988982925,0.15091877837359263
11.4,0.6884312302335203,0.2322517206402994,0.7403627999791061,0.816730824272812,0.15339052032176
11.5,0.6848802034653834,0.23062312216605343,0.7361702443678716,0.8137481844705037,0.15529193324808188
11.6,0.6813204068189533,0.22909711611552322,0.7319484190964642,0.8106461764047566,0.15778112958239976
11.7,0.6777525005564694,0.22771311667106092,0.7276975747027297,0.8075487381239494,0.16068829582732613
11.8,0.6741771437140476,0.22650030701134657,0.7234204508998364,0.8044500318080663,0.16369892024782323
11.9,0.6705938526129216,0.2254357262212991,0.7191187652555971,0.8012928232695921,0.16653134091050148
12.0,0.6670025811709901,0.22450752239151753,0.7147929882443821,0.7982358370231563,0.16886006030946715
12.1,0.6634034487332922,0.2228638159521803,0.7104435871602073,0.7950061386362702,0.1705280671338161
12.2,0.6597965692835803,0.22129964560333515,0.7060681981923619,0.7918577212665853,0.172046351645089
12.3,0.6561820509876923,0.21978461546648784,0.7016653907847751,0.7885617262409605,0.17296819629907217
12.4,0.6525595966045232,0.21829895875685346,0.6972351398921116,0.7852699540258604,0.17348952418444366
12.5,0.6489282171913576,0.2168241569423738,0.6927774215125655,0.7820859361742593,0.1743679846326607
12.6,0.6452878276481901,0.21535230402276015,0.6882949868680773,0.7788150226764692,0.17493085686369594
12.7,0.6416383979406848,0.21388753278804085,0.683789737226352,0.7755424423867251,0.17539527957759685
12.8,0.6379799070565817,0.2124448566831614,0.6792621202884093,0.7721657703188174,0.17446050227661253
12.9,0.6343123593576884,0.2110515658224192,0.6747125755148351,0.7688462607493544,0.1727330337243325
13.0,0.6306354469721294,0.20972212028378556,0.6701401149045115,0.7654572374614015,0.17095574387656165
13.1,0.626949161478093,0.2084644355592125,0.6655440268491905,0.7620570244664012,0.16887498976723517
13.2,0.6232537243611864,0.20725790060590224,0.660924324508309,0.7586137733933987,0.1677075668842131
13.3,0.6195493474393551,0.20608321810936114,0.6562810444151825,0.755188963986133,0.16624484044999796
13.4,0.6158362362991421,0.20487119430002873,0.6516142316841935,0.7517084853673933,0.1653600585307958
13.5,0.6121145000871577,0.20358223745713677,0.646924007368154,0.7481988997085671,0.165184714536058
13.6,0.608382122525656,0.20218192032124427,0.642210497442718,0.7446732022777774,0.1655975955488004
13.7,0.6046395379890812,0.2006236181450061,0.6374738055681144,0.7412227648431917,0.166716525187898
13.8,0.6008872021546516,0.19889983938506267,0.6327128848825551,0.7376845746245846,0.16822393912752534
13.9,0.5971255710525616,0.19703920419166912,0.6279272049236172,0.7341055175126111,0.17080210447510166
14.0,0.5933550993442774,0.19505717077846588,0.6231171789436165,0.7305228595028945,0.1734455829735315
14.1,0.5895787784503114,0.19296638420007378,0.6182832103036381,0.7269216479949865,0.17616795250309011
14.2,0.5857999361783948,0.19080795376568938,0.6134272424315641,0.7232988079495962,0.17820042928485127
14.3,0.58201888625481,0.1885958230204248,0.6085504370141298,0.7196842888709309,0.17940901266732048
14.4,0.5782359308633536,0.18633022622615428,0.6036526485389794,0.7160140730903785,0.1795335188289857
14.5,0.5744513629815172,0.18401162795131995,0.5987337914576562,0.7123809956010263,0.1789101756924483
14.6,0.5706654509744843,0.1816328979343683,0.593792021751479,0.7085983012085346,0.1775367039337693
14.7,0.5668710377519018,0.17915406312426077,0.5888264041635175,0.7048453682727949,0.1750088043992339
14.8,0.5630672710719529,0.1765870155367804,0.5838375241384781,0.7011235456987884,0.17218139282612324
14.9,0.5592542182299073,0.17392533483274883,0.5788259039239644,0.6973971548711249,0.1679505093540909
15.0,0.5554319491056611,0.1711770397315801,0.5737927583896142,0.6935900196600211,0.16401651592986075
15.1,0.5516005336876917,0.16835570558119275,0.5687387649738765,0.6897729259326999,0.15930989855040253
15.2,0.5477618425795061,0.1654873201056373,0.5636639476132878,0.685980206316458,0.1544221306730743
15.3,0.5439199738905586,0.16256916936715282,0.5585683703339689,0.6821114223781857,0.14953160132549573
15.4,0.5400753099739527,0.15960653703733838,0.5534530623744734,0.6782127613842887,0.1448380136920684
15.5,0.5362282257315633,0.1566060813103726,0.5483191484026777,0.6743332847852915,0.14021870454548435
15.6,0.5323790912254266,0.1535705891532638,0.5431670667708874,0.6705490248172342,0.1354037605239169
15.7,0.5285282724478281,0.1505085758455898,0.537997244018878,0.6665621993742266,0.13045817393566464
15.8,0.524673367080639,0.14745823561960886,0.5328089250779434,0.6625845675828088,0.1255280696635116
15.9,0.5208137607489207,0.14443422210036042,0.5276014042770726,0.6586433699988353,0.12099260658864514
16.0,0.5169499011120484,0.1414564603543069,0.5223748517250005,0.6546385040774334,0.11713580045624704
16.1,0.5130822349291928,0.1385339780813474,0.5171294201044672,0.6506915493734929,0.11379837918069616
16.2,0.5092112065469224,0.13565539485436814,0.5118663834987592,0.6466628857749733,0.11068851846595784
16.3,0.5053369844691449,0.13282072472578477,0.5065867700861194,0.642637548703885,0.1079520768635058
16.4,0.5014585961252404,0.13002236557601277,0.5012906247303884,0.6385566088531225,0.10580515913869117
16.5,0.4975761896926657,0.12725889867491727,0.4959780222128297,0.634496524926757,0.10361048392464353
16.6,0.49368990352297193,0.12453011898155011,0.49064784958712104,0.630443415056003,0.10130176195288369
16.7,0.4897998787440736,0.12183305624538054,0.4852993811663255,0.6263297112210463,0.09855279228494969
16.8,0.4859062643999294,0.11917800037791508,0.4799331813484914,0.6221779932695342,0.09597034158626115
16.9,0.48200907175170005,0.11658328306929533,0.47454979301612266,0.6180152304776081,0.09424567207100588
17.0,0.47810826818840685,0.11406663803693956,0.46915031810849606,0.6138729562876065,0.0928115744641161
17.1,0.47420385544198723,0.11163799019752747,0.4637355104740266,0.6097138806153938,0.09191671210242501
17.2,0.4702958316844423,0.10929579762970465,0.45830525825346385,0.6055207020532913,0.09150424777169988
17.3,0.46638419130596054,0.10703769592825205,0.4528594620684236,0.6013058570938699,0.09060412758368451
17.4,0.46246894615076284,0.10486003044281798,0.4473980037278902,0.5970581365877075,0.08936026132738994
17.5,0.45854981047392873,0.10275437668756669,0.44192090385289623,0.5928301608364188,0.0885579868235842
17.6,0.4546269791597249,0.10071211503852928,0.43642842775633606,0.5885646292718915,0.08794267214589616
17.7,0.450700695216258,0.09872544323864577,0.43092083465558545,0.5842938731780204,0.08764832429314966
17.8,0.4467711992077643,0.09677994576850871,0.42539811993656146,0.5800516861278109,0.08716010035073378
17.9,0.4428387286322595,0.09486599250683997,0.4198602515910872,0.5756984854732596,0.08710236288154646
18.0,0.4389055298836661,0.09297679620245827,0.41430748849940674,0.5714045494870825,0.0873278100650209
18.1,0.4349749523506507,0.09110980227584252,0.4087400977828464,0.5670473577188685,0.08768511789697805
18.2,0.43104757368324875,0.08927277182332218,0.403158405724376,0.5626862958631108,0.08835149004540196
18.3,0.42712396276958287,0.08748476320547824,0.39756289019860797,0.5583578683791581,0.08921723689934966
18.4,0.4232046849836977,0.0857548768334909,0.3919539247607688,0.5539625121194339,0.08867869112405626
18.5,0.41929026479503384,0.08408969967647638,0.3863318693477696,0.5495566007282011,0.08749937075917431
18.6,0.4153749193869367,0.08249962408116354,0.3806967345657834,0.5451203706312522,0.08587574226706791
18.7,0.411457585036372,0.08100497438106574,0.3750482702763552,0.5406752843492896,0.08422649897828993
18.8,0.407538490730409,0.07960531048488739,0.3693866656041616,0.5362123051073132,0.08148396814808899
18.9,0.40361786199164656,0.0783017687872679,0.36371212814331194,0.5317646644987931,0.07841357645410392
19.0,0.3996959179968553,0.07709408295003664,0.35802524562318755,0.5272739921458649,0.07567511415710818
19.1,0.39577234309202164,0.07596927753947767,0.35232681298671803,0.5227795687476408,0.0732548647956048
19.2,0.391845442647621,0.07493041301156372,0.34661725327560067,0.518270962985049,0.07024290369924278
19.3,0.38791534179862175,0.07397611610172973,0.34089696516430656,0.5137355260882301,0.06702409083616336
19.4,0.38398213958713595,0.07309823677911291,0.3351662537275912,0.5091926701827204,0.06420138640916596
19.5,0.3800459353713484,0.07228658627818937,0.3294252616158899,0.5046322417302557,0.06170139628869812
19.6,0.37610682147736896,0.07153862088435622,0.3236739185955406,0.5000803501051175,0.0601288584218605
19.7,0.37216681141855984,0.0708188036543777,0.3179121749434107,0.4955145684788041,0.05978289353774876
19.8,0.3682269660456666,0.07010172152641615,0.31213977321039554,0.49086908389542355,0.05936364544102914
19.9,0.364287343355046,0.06938992146806906,0.3063563762620772,0.48626731205024565,0.05933669195231413
20.0,0.3603480079481707,0.06868689393561499,0.3005621293878298,0.48164878076058815,0.05891165461804828
20.1,0.3564090274201141,0.06798934286956712,0.29475718065985734,0.47702593671935595,0.059238028407784686
20.2,0.35247057203579024,0.06734763591394749,0.288941790210894,0.4723919666585191,0.05968994530408515
20.3,0.34853293129517277,0.06681825579407621,0.2831165230368085,0.4677070490911107,0.06049737472395128
20.4,0.3445964393975746,0.06638601859383422,0.27728214924358535,0.4630301844664394,0.06039969984408739
20.5,0.34066137855358886,0.06603065224884183,0.2714394173102857,0.4583180682198109,0.06012482132843011
20.6,0.3367280206375303,0.06573766135433995,0.2655888466602555,0.45363200918568114,0.06049688058059651
20.7,0.3327966128540177,0.06551908223865117,0.2597304677696807,0.448870147246213,0.05993471001097432
20.8,0.3288661021950776,0.06535393499656167,0.2538639368611921,0.44416095873296824,0.06016431113182782
20.9,0.3249354214993471,0.06525793137431925,0.2479889200548052,0.4394295325978545,0.060402358097181315
21.0,0.32100481840144207,0.06524370848488018,0.24210526228540272,0.4346574547204732,0.06091046839213158
21.1,0.31707455602091605,0.06531176427191536,0.23621316089658376,0.4298830189092278,0.06142475721686568
21.2,0.3131449033784467,0.06545634699366551,0.23031303790412802,0.4250958565732177,0.06170028359036129
21.3,0.30921617948452207,0.0656773877111047,0.22440531928224589,0.42032021181916773,0.06236575791132255
21.4,0.30528830943692303,0.06595590476920715,0.2184905503990473,0.4155175225946655,0.0625055696570147
21.5,0.30136144868702935,0.06626626472867489,0.21256937194995945,0.4106775522176378,0.06277001793740258
21.6,0.2974356990419371,0.06658958256351073,0.20664221236656394,0.40586312704666216,0.06277804565461556
21.7,0.29351116015734446,0.06692715990781316,0.20070949291247434,0.4010041739684701,0.06207312872732513
21.8,0.28958793213653655,0.06727300921006844,0.19477123230648852,0.39616219583272066,0.06205812141391207
21.9,0.28566859611392886,0.06761004485773109,0.18882697057769765,0.3913409456882268,0.06292740442323269
22.0,0.2817581252869461,0.06792134766914258,0.18287669807448045,0.3864371848515592,0.06423458135693516
22.1,0.2778567149307578,0.06819485618208215,0.17692040968951156,0.38152881405085376,0.06552919883988824
22.2,0.2739645468670901,0.06843280082116461,0.17095776811053104,0.37665267492621796,0.06646606955198256
22.3,0.27008179725156284,0.06865702950031354,0.16498826923305704,0.37173904658551166,0.06677332990927914
22.4,0.26620863534785816,0.0688710246306794,0.159012306739485,0.36683737101180386,0.06703557149936278
22.5,0.26233684423867815,0.06906853172247159,0.15303028322039286,0.36189635378475327,0.06673377401037613
22.6,0.25846394126420613,0.0692625668318353,0.14704307375592193,0.35698909967525716,0.06695427843892618
22.7,0.25459013574982475,0.06946357568592251,0.14105201980627585,0.35204240643261514,0.06743131230955868
22.8,0.2507156387225931,0.06966054398202656,0.13505754319755145,0.34709952416402995,0.06769035580407586
22.9,0.24684066091455978,0.06984836242392749,0.1290600492141324,0.342131385106805,0.06758170531303746
23.0,0.24296707169480317,0.07002678153007176,0.12305994134868405,0.33716839909395596,0.06725708271194436
23.1,0.23910272319809264,0.07018686319519614,0.11705756058443141,0.33217708356870423,0.06726670570081192
23.2,0.23524798880288528,0.07031910140271896,0.11105294828121073,0.32718533835504904,0.06786106520851976
23.3,0.2314032303842405,0.07043336124631308,0.105046162278733,0.3221740884388656,0.06895024956475719
23.4,0.22756880373181165,0.0705244628932614,0.09903666509482664,0.317166543469692,0.07010611583470977
23.5,0.22374503434577359,0.07058367681874436,0.09302315709295003,0.3121783395472468,0.07068823727238822
23.6,0.21992814110727946,0.07060895128407518,0.08700599800966037,0.3071355848401615,0.07075795265764198
23.7,0.2161154565598547,0.07061117312323913,0.08098553259936095,0.30211234667074066,0.07044498929483037
23.8,0.21230698281613017,0.07057554598543099,0.07496206652238553,0.29704716697731576,0.07014846658601662
23.9,0.20850273172555306,0.07048997302096824,0.06893585764147717,0.29199077937605744,0.06957092534564527
24.0,0.20470272230112288,0.0703478656127395,0.06290718229632472,0.28693288398726513,0.06807781495415455
24.1,0.20090701150822227,0.07014532223235255,0.05687632750443977,0.2818687374468362,0.06626936971451089
24.2,0.19711109528424073,0.06987639044896678,0.05084389766543137,0.27679750347703436,0.0645347825671066
24.3,0.19331529341764683,0.06955194788490364,0.044810952178680384,0.27170025339721054,0.06254806004437875
24.4,0.18951984139281003,0.0691752339088905,0.03877752525844478,0.266587881665824,0.05967866020673326
24.5,0.18572496440599015,0.06875201140827439,0.03274363171907595,0.26151155034068363,0.05691111707827513
24.6,0.18193087463547983,0.06828316028302914,0.026708942157834342,0.25638530277717225,0.05422515206950176
24.7,0.17814215954055,0.06777169753974509,0.020672601303390437,0.2512764314349796,0.05228088891164009
24.8,0.17436476677104418,0.0672052982888849,0.014634945754281673,0.24617942220999758,0.05108390332282277
24.9,0.1705988324972429,0.06657132641522312,0.008596348959634867,0.24102841839032543,0.04999617928114759
25.0,0.166844503603969,0.0658442412669741,0.0025575871409369453,0.2359042026004807,0.04900630316260335
25.1,0.16310192727492961,0.0650210224493958,-0.003479833727874734,0.2307403455922626,0.04889738476294656
25.2,0.15937126397599852,0.06410715829298563,-0.009515524961434508,0.22559555693135733,0.04940060440010579
25.3,0.1556477195252564,0.06312189442369687,-0.015549128278931122,0.22042766510656878,0.04967481868899158
25.4,0.15193091953917207,0.062081477771737045,-0.021580408314365557,0.2152761209691387,0.05059742951798723
25.5,0.14822144508206372,0.06098799720857369,-0.02760939001704189,0.21011567436220618,0.05152594311231995
25.6,0.14451987075787823,0.059868297400910604,-0.033636036150809956,0.20494722683615144,0.05343186433663733
25.7,0.14082676269825642,0.0587533627865716,-0.03966031554864478,0.19976113922729063,0.05596769366676087
25.8,0.13714087028240823,0.057660753255667274,-0.04568239018852118,0.19458202753611853,0.05904126505750731
25.9,0.13345770657262776,0.05658816141121505,-0.05170272658488385,0.18940047377673372,0.0631432539922452
26.0,0.12977715865487022,0.05554412666762976,-0.05772075246520136,0.1842059555952328,0.06819277543962975
26.1,0.12609908576636253,0.054517421446117556,-0.06373585242176598,0.17898853101755013,0.07436173458066461
26.2,0.12242334911933674,0.0534999227033573,-0.06974760091727694,0.17379381099446434,0.08142831103100066
26.3,0.1187498215841033,0.052482133420978426,-0.07575634171709594,0.16856437307615096,0.09031001864780447
26.4,0.11507940155933873,0.0514718735004695,-0.08176210497047816,0.16335870551380294,0.09963879397698679
26.5,0.1114127220880539,0.05045478895027106,-0.08776498146481095,0.1581335412084746,0.10975379192923487
26.6,0.10775013902375014,0.04944154975686271,-0.09376473363803582,0.15289320081586952,0.11953600586619179
26.7,0.10409201196460736,0.04844628055885297,-0.09976003058540343,0.14766590287334663,0.12913655839949217
26.8,0.10043870121238513,0.04751036877341459,-0.10575064773746197,0.14243599479390875,0.13763436378230504
26.9,0.09679116412208666,0.04664110312071621,-0.11173633000324168,0.13719630989562284,0.14394424982930779
27.0,0.09315445357774459,0.04584295380828512,-0.11771735015003512,0.1319533856750757,0.14594946219122581
27.1,0.08952858998607797,0.04511890900283937,-0.12369558677313834,0.12670368117866435,0.1429965107533881
27.2,0.08591351417286659,0.04446595248225192,-0.1296707111075921,0.12146647146610984,0.13694131639658036
27.3,0.08230916334414752,0.04384174048691517,-0.13564237743669486,0.11620991093473118,0.12838416823756163
27.4,0.07871546932588876,0.04324166870216045,-0.14160957282965564,0.11094225610954256,0.11855657532692385
27.5,0.0751308259601167,0.042661904144954486,-0.14756901398380068,0.10568532337100153,0.10761011929336042
27.6,0.07155407158027703,0.04210101031424605,-0.1535204027457469,0.10043017434642931,0.09662305593612147
27.7,0.06798566396675267,0.041566123796866694,-0.15946346358385088,0.09515972389518318,0.08546285820482609
27.8,0.06442606944632147,0.04107731715830872,-0.1653984023489838,0.089902785338118,0.0749048983239722
27.9,0.060875748408908976,0.040640571527294694,-0.17132736424296324,0.08462684758199625,0.06563455779863163
28.0,0.05733513124544953,0.04025732695045962,-0.17725004954291565,0.0793512083959448,0.05775149310464751
28.1,0.053806739398205024,0.03992967933198794,-0.18316615419188298,0.07407978343045957,0.051293836619218644
28.2,0.050290706582579926,0.03966260403340334,-0.18907523985658667,0.06881233150247482,0.04571342446576956
28.3,0.046786981585411724,0.03946732781672955,-0.19497613950960668,0.06354023076219106,0.041383830962333425
28.4,0.043295513239929195,0.03934274661332824,-0.2008687547222943,0.05825733812219764,0.03831037025423644
28.5,0.03981625033019333,0.03927837569548822,-0.20675301057796852,0.052977581826875404,0.03583817365318825
28.6,0.036349069376200846,0.03927274825617771,-0.21262864365782183,0.047688701940052085,0.03360257960526187
28.7,0.032893916301800996,0.03933022882619093,-0.21849448221106055,0.04239803613467715,0.031416412301938486
28.8,0.029451118405939867,0.039454346809431724,-0.22434999612290563,0.03711562716974336,0.02942194300469914
28.9,0.02602100501279702,0.039633527851252535,-0.23019461703924546,0.0318261136726732,0.027929859704586807
29.0,0.022603901043237357,0.03986066430812557,-0.23602788173554823,0.026535065289588523,0.02726278018665125
29.1,0.019200115616612605,0.04011901367631756,-0.24184995691271205,0.021240679083645207,0.027638205120985266
29.2,0.015805322098982513,0.040383598268356705,-0.24766071438467174,0.01595325694509119,0.028655469303658858
29.3,0.012418330010261712,0.04062417343133649,-0.2534600518227012,0.010658000984308908,0.030493218859605545
29.4,0.009039131729008318,0.04084529662008936,-0.25924822644818935,0.005368312266304059,0.03211584763699709
29.5,0.005667717725884927,0.04104877486063534,-0.26502762241954275,7.958206767847021e-05,0.03378298431481319
29.6,0.0023040766499540554,0.04123958659320881,-0.27079774492714703,-0.005202805486595628,0.035191727657116464
29.7,-0.0010527285534768396,0.041440642894720554,-0.27655809089431954,-0.010491747447001444,0.03680564619564201
29.8,-0.004406192821646129,0.04168722292506647,-0.2823080733980471,-0.01578651909116642,0.03851609912530677
29.9,-0.007756030133306041,0.0419714701791064,-0.2880467265986731,-0.021087686642886124,0.0409162535686069
30.0,-0.01110192649774828,0.042289991232113536,-0.2937740973492775,-0.026368380247682382,0.0444129589743089
30.1,-0.014443565760053645,0.04282042044370263,-0.29949026708605103,-0.031666212886758645,0.04723301983732558
30.2,-0.017780624791475276,0.04338184241384065,-0.3051950196102625,-0.036958237962558996,0.05049766045397636
30.3,-0.021113453926730814,0.043977508410606866,-0.31088543286607395,-0.042245954966374274,0.05306235917359968
30.4,-0.024442300708260204,0.04460381543439727,-0.316560815331352,-0.047533085299121286,0.05438258551664808
30.5,-0.027767152960260517,0.04522929797952757,-0.3222203971645364,-0.052817928109357454,0.054004422848413905
30.6,-0.031088007087128774,0.045825311807352206,-0.32786417041506694,-0.05808987475974655,0.053430358563070136
30.7,-0.034404863944670495,0.046374034861321536,-0.3334994280589413,-0.06337168637035763,0.05184900090038846
30.8,-0.037716840059798244,0.04683617815541673,-0.33912625902423704,-0.06864730915772811,0.04938957287891882
30.9,-0.041004766917658426,0.04720391118534256,-0.34474483092466823,-0.07393213609921563,0.046737148792894215
31.0,-0.044268627234597915,0.047490674325941,-0.35035473269077133,-0.07920304524568074,0.04424765141560028
31.1,-0.04750842389125756,0.04771135937905461,-0.3559494520304988,-0.08448192537446515,0.041155117192216886
31.2,-0.050724168606894667,0.04788480667575156,-0.3615284815360435,-0.08975280037552233,0.03817193485511481
31.3,-0.053915880865828686,0.04806406764820656,-0.3670912721209256,-0.09501881251427205,0.034884596140455
31.4,-0.057091318980965866,0.048260036602088434,-0.3726374657476057,-0.10027041244030116,0.031514726896171866
31.5,-0.060259095872578654,0.048465881246720376,-0.3781687776220143,-0.1055394745295056,0.028492615494984472
31.6,-0.06341841855800828,0.04867634017427636,-0.38368504537222653,-0.11079809745889435,0.025952661852446574
31.7,-0.06656848612617336,0.04888605485792353,-0.38918610765775336,-0.11606459367356255,0.024140016057781183
31.8,-0.06970850518177772,0.049088023074220936,-0.39467173827544993,-0.12130963806222268,0.022626730321696428
31.9,-0.07283771939195129,0.04928061499361802,-0.4001409492214144,-0.12655253652202283,0.021838112152958836
32.0,-0.07595420378729197,0.04946307915546275,-0.40559374105889723,-0.1318102443100665,0.02148659387744561
32.1,-0.07905791099386243,0.04962300197097031,-0.41103017754824567,-0.13704338821661385,0.022364729281977316
32.2,-0.0821491611316182,0.04975021743156891,-0.4164503848228749,-0.1422791538482231,0.023878351146981176
32.3,-0.08522827487987317,0.04981402997012383,-0.4218554431010552,-0.14751759631479652,0.026460311293844282
32.4,-0.08829557068708178,0.049812934512240815,-0.42724472013362536,-0.15276442610493793,0.029514878652369143
32.5,-0.09135172515825872,0.04974022439889487,-0.4326174811942757,-0.15798206486859445,0.03192562995357881
32.6,-0.09439767424058565,0.0495992753745673,-0.4379729423039285,-0.16319912289899927,0.03387615720068113
32.7,-0.0974330145887612,0.04939764442085351,-0.44330852774862206,-0.16842202715688,0.035564507509012244
32.8,-0.10045731805351596,0.04917330699127911,-0.44862440698055966,-0.1736396994923187,0.0370162528771408
32.9,-0.10347015303982962,0.048936197000563536,-0.4539208335319482,-0.17885392228122912,0.03790668804462345
33.0,-0.10647110232089368,0.048670365794342925,-0.45919807466684687,-0.1840319804416069,0.03907660265280623
33.1,-0.10946209421609379,0.04835616778152333,-0.4644583117352307,-0.18924895786324092,0.0405075435476383
33.2,-0.11244395037236841,0.04798712607367623,-0.4697010356060853,-0.19443330511747503,0.0416514129613635
33.3,-0.11541675599395147,0.047521294480444565,-0.47492570756826885,-0.19961995826165568,0.04265884116558686
33.4,-0.11838061011959525,0.046911254874579755,-0.48013175644274114,-0.20480981038214668,0.043885086212146304
33.5,-0.12133562327086121,0.04617198893358439,-0.4853205907065471,-0.20996598460543744,0.04503698554381772
33.6,-0.12428047775916029,0.045311618880087015,-0.49049199482173406,-0.2151462421378367,0.04649763495668394
33.7,-0.1272063007051135,0.04433317282999296,-0.49564575328925414,-0.220292066190049,0.047718008889045004
33.8,-0.13011305979791674,0.04324618377447926,-0.5007817296208033,-0.22546225015894417,0.04905927732895066
33.9,-0.13300068094563228,0.042109234730664226,-0.5058978850842922,-0.23060881231450536,0.050302247167487046
34.0,-0.13586907940990803,0.04091529743700964,-0.5109940016277787,-0.23574585572849022,0.05126590570417375
34.1,-0.13871815278299665,0.03965415204211561,-0.5160698640222763,-0.24087778553738168,0.05179348917832877
34.2,-0.14154850562764765,0.03833972423534779,-0.5211251858621561,-0.2459959019324016,0.05158099878425616
34.3,-0.1443603858636847,0.03698958915423482,-0.5261586788750364,-0.25111389201930157,0.051730114620006304
34.4,-0.14715331297975645,0.03558291607869738,-0.5311701906276954,-0.2562561754457044,0.05218269522500672
34.5,-0.14992682246287528,0.034099593765582026,-0.5361596652485998,-0.2613658994519306,0.05321124632720962
34.6,-0.15268046634178484,0.0325111679533091,-0.5411270805607932,-0.2664697685759181,0.054273541917620585
34.7,-0.1554138220654539,0.03081158258301281,-0.546073938160189,-0.2715634264780775,0.05430356803904691
34.8,-0.15813347716022155,0.029025531371520905,-0.5509998465585104,-0.276638846562665,0.05399743755912753
34.9,-0.16083966409703812,0.02716703365881498,-0.5559042511379662,-0.28171387707363016,0.05373426525852417
35.0,-0.16353255371115655,0.025254404389153735,-0.560786587077546,-0.286780009722214,0.05304963992466091
35.1,-0.16621231392336994,0.023289436666417345,-0.5656454298522027,-0.2918373930236578,0.052426356443346346
35.2,-0.16887911054566096,0.021290745215022625,-0.5704806091257606,-0.29691045545084904,0.05130718691624624
35.3,-0.17153159035646257,0.019261255297016142,-0.5752921057345679,-0.3019342344296641,0.04985589806357259
35.4,-0.17416743897230516,0.017208700654504548,-0.5800799534568843,-0.30697259930178783,0.0486311957866073
35.5,-0.17678642234441827,0.015118307475913894,-0.5848459110599313,-0.3120314915491194,0.047417346783715494
35.6,-0.17938829298700643,0.012958544299375057,-0.5895904766934871,-0.3170300921458251,0.046207041875580154
35.7,-0.18197280742193273,0.010725452797555633,-0.5943140640980957,-0.3220679400980069,0.04452574830497266
35.8,-0.18453973178980818,0.008408985603121756,-0.599017027406133,-0.32703636303842043,0.04329033375244459
35.9,-0.18709338936047015,0.006003366283348796,-0.6036975288307784,-0.3320554415375553,0.04208127683959975
36.0,-0.18963473354759067,0.0035154239364695206,-0.6083546390471554,-0.3370472581062804,0.04104193655377528
36.1,-0.19216370130339505,0.0009564526865053864,-0.6129873934046075,-0.34203524616917996,0.040777362297630494
36.2,-0.1946802321405246,-0.001666909218790085,-0.6175948358786238,-0.3469824918885599,0.041043628041096625
36.3,-0.1971842683387408,-0.00430371110336911,-0.6221755904975221,-0.35192784158506524,0.041639538144416684
36.4,-0.19967391337312915,-0.006887876508698465,-0.6267294470219981,-0.3568801852797916,0.042182240771856366
36.5,-0.20214306969073537,-0.009408038189306753,-0.6312564386736266,-0.361797653196411,0.04265099239476162
36.6,-0.2045915373335837,-0.011861251910374607,-0.6357565949348738,-0.36673682975544364,0.042743640119760805
36.7,-0.20701911816114368,-0.014232051353391043,-0.640230672272834,-0.37166077053348034,0.04240194730059191
36.8,-0.2094256128246032,-0.016550289629343986,-0.6446785032517073,-0.3765385280896248,0.040557663545974613
36.9,-0.2118108196212903,-0.01886603311195986,-0.6490997490480206,-0.38143412124121107,0.0386373932229802
37.0,-0.21417885608703355,-0.021199653913677098,-0.6534940896296114,-0.3863146526983358,0.03674662027594636
37.1,-0.21653193675273585,-0.023549240597330014,-0.657861637212407,-0.39117283079569887,0.034219870120647436
37.2,-0.21887009661584533,-0.025901892647759425,-0.6622021855617728,-0.39603913234498617,0.031218743614941685
37.3,-0.22119337681717066,-0.028224399144883776,-0.6665155026176259,-0.4009232369791855,0.028453772471790532
37.4,-0.22350182468619478,-0.030492540596698852,-0.6708013498817205,-0.4057369829930371,0.025929792866557735
37.5,-0.22579530917282897,-0.032678321234169624,-0.6750600556322306,-0.41059535153525856,0.0237960024101755
37.6,-0.22807156190067468,-0.034775873672096405,-0.6792914760274058,-0.41536882677452386,0.021777272716053984
37.7,-0.2303302959181484,-0.036763657703576647,-0.6834954190848498,-0.42017281573936355,0.019327703612491733
37.8,-0.23257120149031202,-0.038646466127658013,-0.6876717273235181,-0.42498731140448537,0.01718953873333915
37.9,-0.234793972314987,-0.04039641549254153,-0.6918198520378778,-0.4297499034189993,0.015269678954526942
38.0,-0.23699830928663163,-0.042072606266027275,-0.6959398054553532,-0.4345584172823767,0.012850181644356615
38.1,-0.23918613098884484,-0.043748922975258904,-0.7000316308501082,-0.4392847059790886,0.01052799093439812
38.2,-0.24135959630134157,-0.04542582480871022,-0.7040953460134446,-0.4440281789036607,0.008200701429619033
38.3,-0.24351872264805866,-0.04708641677736805,-0.7081329648352032,-0.44875713030353065,0.006372860327810945
38.4,-0.24566352714005024,-0.04874833718571685,-0.7121446106692949,-0.4534575851794613,0.004667860161023612
38.5,-0.2477940279433608,-0.050400123103143214,-0.7161301064674949,-0.45818074207451187,0.0036242691983647264
38.6,-0.24991026634221594,-0.05203403249162514,-0.7200892650902936,-0.46287282441712724,0.001672258258458164
38.7,-0.2519935131876599,-0.053644412627319234,-0.7240221664984413,-0.4675314635699328,8.556218510804898e-05
38.8,-0.2540415950653029,-0.05521609656095111,-0.7279286644128098,-0.4722515030855351,-0.0008769082485784534
38.9,-0.25605414459720816,-0.056726335143288495,-0.73180850097582,-0.4769183251615569,-0.0022506788997861513
39.0,-0.2580308237615104,-0.058157094358095004,-0.7356614466716153,-0.4815429993355172,-0.003573717145951031
39.1,-0.25997132405946766,-0.0594978040415655,-0.7394825683636986,-0.4861393122252426,-0.004814640332401692
39.2,-0.26188579772676407,-0.0607469144851253,-0.7432710701838091,-0.49079720673575317,-0.005951924009503894
39.3,-0.2637953177422338,-0.061899788626988535,-0.7470272501272803,-0.49537395959381936,-0.005806829868319195
39.4,-0.2656996819357291,-0.06293634836096365,-0.750751376289956,-0.4999042482755638,-0.005764588336422944
39.5,-0.26759869790100527,-0.06385755334563066,-0.7544465849392643,-0.5044928841729803,-0.005931007937851809
39.6,-0.2694921741176158,-0.06465971288554144,-0.7581128672663147,-0.5090904775798479,-0.006108243557811473
39.7,-0.2713799317545653,-0.06533749641279737,-0.7617493291460403,-0.5136050394957881,-0.006375237630760382
39.8,-0.2732593542028638,-0.06589877575502522,-0.7653550851705825,-0.518141614956397,-0.006278067507151302
39.9,-0.2751296374715567,-0.06638217896436396,-0.7689299431741569,-0.5226214196551933,-0.005794413106481815
40.0,-0.27699087074546924,-0.06680777501941808,-0.772473815558917,-0.5271507555757936,-0.005535139685398474
40.1,-0.27884314569926544,-0.06718179095607403,-0.7759866584577344,-0.5316242002172937,-0.006010517408895295
40.2,-0.28068655676282817,-0.06750199245161508,-0.7794684526038929,-0.5361164972223564,-0.0063038373125308975
40.3,-0.28251909797665886,-0.06776291947058734,-0.7829203289385968,-0.540527687822655,-0.005999934907016548
40.4,-0.2843304630576965,-0.06795205934572149,-0.7863426783410904,-0.5450040964067412,-0.00520054215964158
40.5,-0.2861203607447946,-0.06806321793032001,-0.789735503899466,-0.5494295835136626,-0.004584028187537916
40.6,-0.28788851395699827,-0.06809987269662508,-0.7930987962126753,-0.5538674752383089,-0.003982097603000144
40.7,-0.2896346555201455,-0.06807213254616,-0.796427945381956,-0.5582120981109487,-0.002967321182455623
40.8,-0.2913585315908529,-0.06797668105843008,-0.7997215224355821,-0.5626008270369697,-0.0024294170722291525
40.9,-0.2930599860036143,-0.06779535154269921,-0.8029795130447428,-0.5669181619090334,-0.001689233837494741
41.0,-0.29473888030212136,-0.06753041278620697,-0.8062019103735198,-0.5712716728818866,-0.0012449919881884909
41.1,-0.2963950299196434,-0.0671787627065411,-0.809393765922955,-0.575584419983958,-0.0010372528960559048
41.2,-0.298028238668215,-0.06673468466728937,-0.8125562853089172,-0.5799179316887302,-0.0013492932467823139
41.3,-0.2996383027932403,-0.0662035152811779,-0.8156889747300579,-0.5842235921086704,-0.0012917543624450174
41.4,-0.3012251506210828,-0.06559478339504482,-0.8187913371142819,-0.5884965156672212,-0.0009022577645260212
41.5,-0.3028096506312195,-0.06492839295498457,-0.8218605359487706,-0.5927744862820785,-0.00010694106080661437
41.6,-0.3043918775446732,-0.06423188380895183,-0.8248960738593435,-0.5970165918489186,0.0010593151290532819
41.7,-0.30597192893285047,-0.06352119215055115,-0.8278984832386227,-0.6012320942712074,0.00232792297424251
41.8,-0.307549910935355,-0.06281085744090059,-0.8308683035043518,-0.6054352767465799,0.0033825797438279542
41.9,-0.3091259360633477,-0.06210519287693461,-0.8338115580034305,-0.6096254808534848,0.004868883982101835
42.0,-0.31069465898461646,-0.06137110238761803,-0.8367295944025351,-0.6138440265757381,0.00691129891971954
42.1,-0.3122487332834391,-0.06042720754152686,-0.8396215164956468,-0.6179857810268653,0.008663815664131559
42.2,-0.31378809466945223,-0.059395440153241726,-0.8424864087052053,-0.622065673949621,0.00952958711227776
42.3,-0.31531267960919535,-0.05826683129091091,-0.845316243760122,-0.6261829183022609,0.01068626876611808
42.4,-0.31682242334611443,-0.05705342743408802,-0.8481082147202703,-0.6302574420185851,0.012141213442603332
42.5,-0.31831727048224157,-0.05578220842605469,-0.8508623350653766,-0.6343857347946642,0.01316726376547985
42.6,-0.3197970931390007,-0.05447472027080528,-0.8535786591491552,-0.6384136113087344,0.01402742575550931
42.7,-0.3212617917144905,-0.05315550850497402,-0.8562534972880571,-0.6425006494389771,0.015415149027735695
42.8,-0.3227112610373626,-0.05184112356226838,-0.8588856328009117,-0.6465307139925125,0.015716933272170112
42.9,-0.3241453935297376,-0.05052761401942905,-0.8614753706667903,-0.650500627357195,0.01600681703462101
43.0,-0.32556408030315653,-0.04923332011092522,-0.864023028023673,-0.6545213809828088,0.015434224681298923
43.1,-0.32696799270274046,-0.04797964921485221,-0.8665380017533624,-0.6584897509205285,0.014800808646389335
43.2,-0.32835914360675805,-0.04678850822591553,-0.8690239914206633,-0.662498977598241,0.01387174319533853
43.3,-0.329737212625162,-0.045659440310284564,-0.87148086107431,-0.6664149709255595,0.01304269637401125
43.4,-0.33110187383867573,-0.04457843669639601,-0.8739084283346191,-0.670314271912903,0.013688930190092511
43.5,-0.3324528129650713,-0.04353016667500355,-0.8763035898308822,-0.6742337162873234,0.015558476343743683
43.6,-0.33378972604139906,-0.04250045723527089,-0.878664285279827,-0.6781396303419155,0.018076847660807305
43.7,-0.3350991848791102,-0.04148183443678891,-0.8809894786483223,-0.682042582174291,0.020088956349583277
43.8,-0.33637505628489656,-0.040485423802664275,-0.8832782025207858,-0.6858609360263322,0.022092388720549302
43.9,-0.3376175522715289,-0.03954716770696412,-0.8855272444870511,-0.6897299297109597,0.024151142064056868
44.0,-0.338826884753881,-0.0386995690277342,-0.8877360547398407,-0.6934777835569701,0.0255805739768185
44.1,-0.3400032611757756,-0.037970801128048674,-0.8899057054632429,-0.697251450028387,0.02678441339632605
44.2,-0.34114915083219954,-0.03735490884614106,-0.8920372241475545,-0.7010176539690326,0.028039155241324557
44.3,-0.34228492361867463,-0.03685481348610368,-0.8941380716335345,-0.7047439935498283,0.029377786248352262
44.4,-0.3434106410543284,-0.03647749467003817,-0.8962113412418722,-0.7084576628169086,0.03072877732437355
44.5,-0.3445263314142218,-0.03621769798940971,-0.8982566589184423,-0.7121800815372464,0.03270489558855672
44.6,-0.34563203024452843,-0.03606359102597806,-0.9002736360534054,-0.715912591062395,0.03386847711907458
44.7,-0.34672778095683154,-0.03602904011557934,-0.9022579558966219,-0.7195480248143749,0.03439501253827024
44.8,-0.3478076951596079,-0.03610374820484768,-0.9042071666228335,-0.7232377502647438,0.034570746279878335
44.9,-0.34886619247322503,-0.0362741433686711,-0.9061206656850566,-0.7268467641040582,0.03473552649350045
45.0,-0.3499030431120592,-0.03652288494337097,-0.9079979057828491,-0.7304588794710916,0.03492084858193305
45.1,-0.35091801831907565,-0.036837212666617845,-0.9098366110203661,-0.7340844628756061,0.03488197568233222
45.2,-0.3519108935006611,-0.0372220165099291,-0.9116359068688519,-0.7376136616501106,0.034671146788060714
45.3,-0.3528814295430051,-0.037680013858621964,-0.9133961912941128,-0.7411728163224978,0.03489014301486137
45.4,-0.35383907030315853,-0.03820124117842044,-0.9151178211415775,-0.7446572588491668,0.0346645864321435
45.5,-0.3547842124756125,-0.03879424413535617,-0.9168047390471101,-0.7481391041190869,0.03399712702819923
45.6,-0.3557166567885405,-0.03946868768114577,-0.9184589252045748,-0.7517425761648365,0.03332471488105053
45.7,-0.35663620679187574,-0.04021201948218877,-0.9200801748504592,-0.7551153654051203,0.032598296851979354
45.8,-0.35754267232868914,-0.04101906572237042,-0.9216683107768244,-0.7585948016612497,0.03130352945398166
45.9,-0.3584322493922985,-0.041883675414833496,-0.9232200599671913,-0.7620250275100974,0.02933028701194417
46.0,-0.3592984081186231,-0.042792414691955105,-0.9247334854908436,-0.7654089869286125,0.02743561105921275
46.1,-0.3601414789308838,-0.04372850222828107,-0.9262084595598803,-0.7687965285548533,0.025489801723852505
46.2,-0.36096180527193783,-0.044692416908674,-0.9276448719731158,-0.772149051860409,0.02345448181444235
46.3,-0.36175973581742243,-0.045684388579567914,-0.9290422565430886,-0.7754645665396549,0.022095298460237358
46.4,-0.36253560448198563,-0.046677576998689574,-0.9304004562920961,-0.7787517416357365,0.020637620889154537
46.5,-0.3632903575960847,-0.04767767088078767,-0.9317196977573854,-0.7820215578754303,0.019688414523058043
46.6,-0.36402396864618813,-0.04869571603251761,-0.9330001558602264,-0.7852965013454218,0.019182908672332653
46.7,-0.36473601729567223,-0.04976045231346064,-0.9342432302679351,-0.7885329594969198,0.018733914699474385
46.8,-0.3654260802939525,-0.05088707494892854,-0.9354498162856723,-0.7917667819950396,0.018656803537563754
46.9,-0.36609373541017737,-0.05208587860388691,-0.9366199207994743,-0.7949834520882694,0.018196506346744853
47.0,-0.366737976441402,-0.05336200453250098,-0.9377536251766835,-0.7981316084762939,0.018133076555967798
47.1,-0.3673560719515406,-0.05472462519712563,-0.9388512251980383,-0.8012587792202669,0.018392942605705332
47.2,-0.36794821918252274,-0.056153702460873534,-0.9399125983581518,-0.8044033808222721,0.01945295012248459
47.3,-0.36851466529881166,-0.05764279228992317,-0.9409372866249552,-0.8075768699280313,0.02037929194694542
47.4,-0.3690556677393977,-0.05918525018292875,-0.941924748712023,-0.8106204690977902,0.020961992549195983
47.5,-0.36957148719513555,-0.06074680630480239,-0.9428737201008665,-0.81370842967764,0.021783515652015684
47.6,-0.3700667290715525,-0.06228676959695518,-0.9437833268695738,-0.8167084822896373,0.022041890122287345
47.7,-0.3705441217937664,-0.06379052455064867,-0.9446533428886892,-0.8197137615134332,0.02228179157105402
47.8,-0.3710034769166863,-0.06522777893034219,-0.9454836039645371,-0.8226827471839351,0.022947948921633442
47.9,-0.3714446015962043,-0.06658584511958922,-0.9462757972112856,-0.8256310381873688,0.023792010216614617
48.0,-0.3718673013936915,-0.06786344407850112,-0.9470315119338946,-0.8285691390236892,0.02368974112120686
48.1,-0.3722710480297452,-0.06905469554419534,-0.9477511656641107,-0.8315002833521223,0.023965426984233745
48.2,-0.37264571817377035,-0.07018536724597702,-0.9484351706273567,-0.834413126274342,0.02398075853257779
48.3,-0.37299123742503504,-0.07127525878849111,-0.9490846876294359,-0.8372268550130085,0.02382213773763413
48.4,-0.3733075695121561,-0.07230745312466175,-0.9497001335205004,-0.8400235562438418,0.02350611287284982
48.5,-0.3735946991455463,-0.07329049550711338,-0.9502808952375548,-0.8428525219002573,0.023763151688085394
48.6,-0.3738526343547118,-0.07424070718919075,-0.9508263470482269,-0.8456550092972179,0.023382011705372234
48.7,-0.3740848154444989,-0.07513801345858277,-0.9513322516834726,-0.8484595970384804,0.023032781062013896
48.8,-0.3742954758040257,-0.07597001313190031,-0.9517957148564447,-0.8512331531248457,0.021593779043590243
48.9,-0.37448481990864785,-0.07677083765304839,-0.9522174562476068,-0.8539607358009562,0.02044716477064777
49.0,-0.3746530429069099,-0.07751391845941553,-0.9525982314000618,-0.8567182590693255,0.019918440396363066
49.1,-0.37480032444757333,-0.07814904070916696,-0.9529404590419012,-0.8593670446632709,0.01934418798613464
49.2,-0.3749268400023666,-0.07871131851576274,-0.9532458196988699,-0.8620437794034953,0.018182059949623044
49.3,-0.37504189026578966,-0.07922153911260776,-0.9535140718002098,-0.8646805439640811,0.016548913194607804
49.4,-0.3751467097904114,-0.07968221613476813,-0.9537449354511925,-0.8673812813131655,0.0148664116618868
49.5,-0.3752410731410388,-0.08009889994887137,-0.9539405658010144,-0.869882708766012,0.013192730959654888
49.6,-0.3753247662438885,-0.08048753693370773,-0.9541030017836059,-0.8724182263890523,0.011483189741112508
49.7,-0.3753975854297971,-0.0808422179269455,-0.9542321577467401,-0.874946464560841,0.010271829480009723
49.8,-0.37545580847823296,-0.08114810082265479,-0.9543279739357788,-0.8774326230431744,0.009253014106474843
49.9,-0.3754907582606624,-0.08135317511925245,-0.9543872802910341,-0.879923391406528,0.008723073241914176


==> data/clip_vit.csv <==
Progress,blender_x,blender_y,arena_x,arena_y,warehouse_x,warehouse_y,real_x,real_y
0.0,51.744388580322266,-13.825723648071289,-22.589929580688477,-50.418365478515625,-27.585899353027344,-68.50536346435547,-50.455020904541016,8.061975479125977
0.2,52.724266052246094,-13.875847816467285,-22.96595001220703,-50.822540283203125,-27.645647048950195,-68.29421997070312,-51.28881072998047,8.302305221557617
0.4,53.32621765136719,-14.063102722167969,-16.973926544189453,-49.55381393432617,-27.750219345092773,-68.6534194946289,-51.11771774291992,8.47433853149414
0.6,53.7403564453125,-13.79970932006836,-16.628337860107422,-49.49216842651367,-27.915483474731445,-68.16851806640625,-51.66053771972656,8.57072639465332
0.8,54.45527267456055,-13.406698226928711,-16.973600387573242,-49.35823440551758,-28.417760848999023,-68.5016860961914,-52.09535217285156,8.918237686157227
1.0,54.969505310058594,-13.109152793884277,-15.658981323242188,-50.00799560546875,-28.29189109802246,-68.69717407226562,-52.463050842285156,9.163986206054688
1.2,55.8180046081543,-12.944694519042969,-17.412866592407227,-49.75811767578125,-28.653865814208984,-68.56134796142578,-52.6692008972168,8.9061279296875
1.4,57.137290954589844,-13.228533744812012,-17.315876007080078,-51.033206939697266,-28.679912567138672,-68.54776000976562,-53.472328186035156,8.267292022705078
1.6,61.49452590942383,-14.54362678527832,-16.378223419189453,-51.52469253540039,-27.984031677246094,-69.0364990234375,-53.55788803100586,8.623416900634766
1.8,61.92966079711914,-14.711749076843262,-13.572724342346191,-56.243404388427734,-28.07509422302246,-67.73617553710938,-53.460975646972656,8.811783790588379
2.0,62.07822036743164,-14.705333709716797,-13.326300621032715,-55.58041763305664,-28.33928108215332,-67.72209930419922,-53.40106964111328,9.388161659240723
2.2,62.63254928588867,-14.812678337097168,-13.322314262390137,-54.88615036010742,-28.80643081665039,-66.91446685791016,-53.91382598876953,9.366218566894531
2.4,62.93775939941406,-14.65305233001709,-12.58566951751709,-54.09680938720703,-28.466489791870117,-67.36078643798828,-53.9050407409668,9.588083267211914
2.6,63.24093246459961,-14.275550842285156,-13.065727233886719,-53.932003021240234,-29.221561431884766,-66.79866027832031,-54.29570388793945,10.08553409576416
2.8,64.41529846191406,-14.731292724609375,-11.837857246398926,-53.65201187133789,-29.227542877197266,-66.38784790039062,-54.42167663574219,10.579765319824219
3.0,65.72622680664062,-14.73878288269043,-11.332852363586426,-53.04233932495117,-29.137115478515625,-66.20982360839844,-54.86593246459961,11.146147727966309
3.2,66.3529281616211,-15.151196479797363,-10.862744331359863,-52.657142639160156,-29.53699493408203,-65.48614501953125,-55.238590240478516,11.76341724395752
3.4,65.06005859375,-13.975170135498047,-4.895046710968018,-47.7408332824707,-29.66778564453125,-65.10482788085938,-55.46986770629883,13.50497817993164
3.6,66.66259765625,-14.581467628479004,-4.444616794586182,-48.20310592651367,-30.034311294555664,-64.14005279541016,-55.75078582763672,12.528406143188477
3.8,67.02884674072266,-14.294219017028809,-4.302989482879639,-48.558876037597656,-30.207624435424805,-63.66149139404297,-55.874881744384766,12.631043434143066
4.0,66.93170166015625,-14.147732734680176,-3.7457010746002197,-48.242984771728516,-30.330232620239258,-62.76750183105469,-56.2523307800293,12.43122673034668
4.2,67.27433013916016,-13.89730453491211,-3.4650163650512695,-48.23845672607422,-31.084840774536133,-61.97217559814453,-56.45263671875,12.876382827758789
4.4,67.94392395019531,-14.219331741333008,-2.70601487159729,-48.839664459228516,-31.19808578491211,-61.841129302978516,-56.29521560668945,13.299701690673828
4.6,68.29998779296875,-14.496068000793457,-2.120063543319702,-49.34712219238281,-31.467483520507812,-61.52248001098633,-55.98490905761719,13.519959449768066
4.8,69.01116180419922,-14.739072799682617,-1.669541835784912,-48.87940216064453,-32.02454376220703,-61.16864776611328,-56.635414123535156,13.52072811126709
5.0,69.35382080078125,-14.361128807067871,-1.4016457796096802,-48.9837532043457,-33.22026824951172,-59.96908950805664,-57.04728698730469,13.627039909362793
5.2,69.57857513427734,-14.098563194274902,-0.5901787281036377,-49.27574157714844,-32.38477325439453,-60.499691009521484,-58.34383773803711,14.600425720214844
5.4,69.94999694824219,-14.142223358154297,2.4847986698150635,-48.12944412231445,-31.939786911010742,-60.486934661865234,-58.43877410888672,14.686280250549316
5.6,70.27295684814453,-14.472634315490723,3.5406346321105957,-48.07877731323242,-33.09250259399414,-59.863731384277344,-58.53234100341797,14.836535453796387
5.8,70.29652404785156,-14.445383071899414,4.296200752258301,-48.742671966552734,-33.61921310424805,-59.400089263916016,-58.29475402832031,15.35738754272461
6.0,71.07176208496094,-13.995381355285645,2.4756553173065186,-54.67121505737305,-34.263160705566406,-58.554954528808594,-58.17307662963867,16.098377227783203
6.2,71.68940734863281,-13.807626724243164,2.5477099418640137,-54.910888671875,-34.25389099121094,-58.22102355957031,-58.14295196533203,16.4576416015625
6.4,71.78958892822266,-13.76057243347168,3.233036756515503,-55.22515869140625,-34.5519905090332,-57.595523834228516,-58.01462936401367,16.868928909301758
6.6,72.17207336425781,-13.671565055847168,3.3890738487243652,-55.50816345214844,-34.47420120239258,-57.89201736450195,-57.896968841552734,17.263612747192383
6.8,72.45800018310547,-13.640326499938965,3.3934757709503174,-56.305259704589844,-34.59327697753906,-58.421878814697266,-57.53767776489258,17.60413932800293
7.0,72.75572967529297,-13.35219669342041,3.3486359119415283,-56.641422271728516,-35.263912200927734,-57.988365173339844,-53.89193344116211,21.698339462280273
7.2,73.01959991455078,-13.136933326721191,3.926898717880249,-57.988643646240234,-35.15674591064453,-58.723812103271484,-53.73619079589844,21.665325164794922
7.4,73.29359436035156,-12.772660255432129,4.23564338684082,-59.9021110534668,-35.72011184692383,-58.67461395263672,-53.18719482421875,21.631338119506836
7.6,51.859188079833984,3.4872663021087646,4.325870037078857,-60.204288482666016,-35.773197174072266,-58.63532638549805,-53.04888916015625,22.700613021850586
7.8,51.49058151245117,3.7005152702331543,4.572169780731201,-60.41814041137695,-35.79802322387695,-57.85775375366211,-53.06949996948242,22.850875854492188
8.0,51.159488677978516,3.8856089115142822,4.585903644561768,-61.06524658203125,-36.05158615112305,-58.03657150268555,-52.64439010620117,22.408729553222656
8.2,50.92906951904297,4.005066871643066,4.204874038696289,-62.33427047729492,-36.116455078125,-57.8000602722168,-51.44906997680664,20.828989028930664
8.4,50.862728118896484,4.074037551879883,3.833272933959961,-62.04542541503906,-38.082576751708984,-57.20808792114258,-51.299346923828125,20.693824768066406
8.6,49.046600341796875,4.974313735961914,3.7125701904296875,-63.15388107299805,-38.4002799987793,-56.992008209228516,-49.57525634765625,20.893421173095703
8.8,48.51318359375,5.282254695892334,3.919261932373047,-62.977638244628906,-38.90420913696289,-57.11338424682617,-49.238948822021484,20.969236373901367
9.0,48.17973327636719,5.403446197509766,3.4720635414123535,-63.2293586730957,-38.914119720458984,-56.744102478027344,-49.18772888183594,20.70244598388672
9.2,47.48866653442383,5.415841102600098,2.9484174251556396,-63.58281326293945,-39.27082061767578,-56.812950134277344,-49.71037292480469,20.568767547607422
9.4,47.416934967041016,5.247647762298584,2.8535966873168945,-64.14009857177734,-39.569183349609375,-55.856685638427734,-49.43548583984375,19.904680252075195
9.6,45.64443588256836,4.887773036956787,2.7560696601867676,-64.90042114257812,-40.720794677734375,-56.600486755371094,-49.648948669433594,19.434383392333984
9.8,44.87101745605469,4.507725715637207,3.017613172531128,-64.16177368164062,-40.67951965332031,-56.29166793823242,-48.59739303588867,19.428977966308594
10.0,44.906768798828125,4.5616984367370605,3.173888683319092,-64.92582702636719,-41.24171829223633,-56.14921188354492,-48.081871032714844,18.62844467163086
10.2,31.823732376098633,-5.1852240562438965,3.6302621364593506,-64.79888153076172,-40.660091400146484,-54.13640213012695,-47.75868225097656,18.622573852539062
10.4,32.01250457763672,-4.303164482116699,4.131399631500244,-65.20628356933594,-41.54964828491211,-54.66280746459961,-47.130855560302734,19.654800415039062
10.6,32.0609130859375,-3.8738760948181152,4.034299850463867,-64.58430480957031,-41.443416595458984,-54.0195198059082,-47.27385330200195,20.100664138793945
10.8,31.684810638427734,-3.265167713165283,4.9356303215026855,-64.70101928710938,-41.03920364379883,-53.23374938964844,-46.88554763793945,20.35969352722168
11.0,31.470966339111328,-3.83782958984375,5.204651355743408,-64.43217468261719,-40.85797882080078,-52.909263610839844,-46.85456848144531,20.558290481567383
11.2,30.044315338134766,-6.563060760498047,5.459935188293457,-64.66890716552734,-40.873779296875,-52.732566833496094,-46.33439254760742,20.953121185302734
11.4,29.098400115966797,-7.125391960144043,5.880610466003418,-64.98400115966797,-40.53620910644531,-52.71881866455078,-45.59063720703125,20.792984008789062
11.6,27.8181095123291,-7.2147536277771,8.521581649780273,-64.59159088134766,-41.121463775634766,-51.810546875,-45.47757339477539,20.416013717651367
11.8,27.874149322509766,-7.697403907775879,8.795823097229004,-64.6941146850586,-41.32162094116211,-51.822540283203125,-45.45117950439453,20.163267135620117
12.0,22.955215454101562,-12.78368091583252,9.601446151733398,-65.04875183105469,-40.983558654785156,-51.40717697143555,-45.96381759643555,19.250364303588867
12.2,22.41956329345703,-12.754704475402832,9.766266822814941,-65.02923583984375,-40.921844482421875,-51.199501037597656,-46.28392028808594,17.435548782348633
12.4,21.83819007873535,-13.130184173583984,10.230396270751953,-64.78694152832031,-42.066017150878906,-28.859540939331055,-46.09038162231445,17.613061904907227
12.6,21.41419792175293,-12.847002983093262,10.364013671875,-64.41081237792969,-42.112388610839844,-28.958843231201172,-44.517311096191406,17.457773208618164
12.8,21.315162658691406,-12.13808822631836,11.636981964111328,-63.743465423583984,-42.015281677246094,-28.104202270507812,-44.02532958984375,17.107696533203125
13.0,21.080333709716797,-12.504680633544922,11.678909301757812,-63.651100158691406,-41.57041931152344,-27.927223205566406,-43.6375846862793,16.810697555541992
13.2,20.605623245239258,-12.944786071777344,12.843685150146484,-63.07915115356445,-41.4710693359375,-27.69339942932129,-43.05302047729492,16.18297576904297
13.4,19.833681106567383,-12.47212028503418,13.234376907348633,-62.91273880004883,-41.85003662109375,-27.222824096679688,-42.585426330566406,15.595480918884277
13.6,19.289316177368164,-12.323282241821289,14.119915962219238,-62.634132385253906,-42.085792541503906,-26.65979766845703,-42.61629867553711,15.583112716674805
13.8,18.245262145996094,-11.971238136291504,15.890445709228516,-62.21511459350586,-42.024539947509766,-26.31100845336914,-42.21803283691406,14.847496032714844
14.0,17.702123641967773,-11.691520690917969,16.61487579345703,-62.06224060058594,-42.1356315612793,-26.339000701904297,-41.91549301147461,15.123421669006348
14.2,17.673412322998047,-11.666547775268555,16.65223503112793,-61.39497375488281,-42.1516227722168,-25.85970687866211,-41.08797073364258,15.3358793258667
14.4,16.459444046020508,-10.906695365905762,17.24111557006836,-60.99857711791992,-41.74300003051758,-25.89484977722168,-40.70774459838867,15.501435279846191
14.6,15.362753868103027,-10.132955551147461,17.339387893676758,-60.93732833862305,-41.44115447998047,-25.678884506225586,-40.041805267333984,15.311384201049805
14.8,15.573260307312012,-9.81418228149414,18.80034065246582,-60.366249084472656,-41.0082893371582,-26.160966873168945,-39.62329864501953,15.197930335998535
15.0,15.124533653259277,-9.433749198913574,19.4241943359375,-60.342979431152344,-40.40203094482422,-27.12540054321289,-39.118587493896484,15.148681640625
15.2,14.967047691345215,-8.641050338745117,19.783184051513672,-60.02430725097656,-40.09867858886719,-27.028217315673828,-38.90099334716797,15.141563415527344
15.4,13.241479873657227,-7.924175262451172,20.24686622619629,-59.98973846435547,-38.79185104370117,-26.625558853149414,-19.882898330688477,20.952550888061523
15.6,12.896193504333496,-7.636809349060059,20.833642959594727,-60.09236145019531,-38.16474533081055,-26.497516632080078,-19.781282424926758,21.045324325561523
15.8,12.322917938232422,-7.348510265350342,21.565744400024414,-52.363075256347656,-37.83298110961914,-26.501298904418945,-19.806047439575195,21.137922286987305
16.0,12.095897674560547,-7.212711334228516,21.948410034179688,-51.90079879760742,-37.743324279785156,-26.46558380126953,-19.818857192993164,21.229711532592773
16.2,12.084735870361328,-7.208498477935791,22.79599380493164,-50.38776397705078,-37.18982696533203,-26.503496170043945,-19.888954162597656,21.821866989135742
16.4,11.0388822555542,-6.717182636260986,22.75362205505371,-50.668800354003906,-36.51771926879883,-26.754995346069336,-20.055187225341797,23.01264762878418
16.6,9.013322830200195,-5.563098907470703,23.444631576538086,-50.879878997802734,-36.339256286621094,-26.774181365966797,-19.834646224975586,23.481807708740234
16.8,8.61766242980957,-5.140005588531494,27.395244598388672,-55.40559387207031,-36.32265853881836,-26.742631912231445,-20.135839462280273,23.204694747924805
17.0,8.854933738708496,-4.928313255310059,27.878765106201172,-55.16036605834961,-35.97038650512695,-26.879899978637695,-20.232948303222656,23.67376708984375
17.2,8.691598892211914,-4.606647491455078,28.5372314453125,-55.073246002197266,-35.38589096069336,-27.00859832763672,-20.280736923217773,23.98374366760254
17.4,7.567718505859375,-3.951057195663452,28.811140060424805,-54.820255279541016,-34.63554763793945,-27.25177764892578,-19.69269371032715,24.561132431030273
17.6,7.228498935699463,-4.0447893142700195,28.993154525756836,-54.705238342285156,-34.48545837402344,-27.262697219848633,-18.76991081237793,26.546627044677734
17.8,7.118226051330566,-3.1516032218933105,29.374717712402344,-54.57184982299805,-34.13254928588867,-27.488542556762695,-18.195680618286133,27.3057804107666
18.0,7.637006759643555,-2.84810471534729,30.616199493408203,-52.07447052001953,-33.271244049072266,-27.902563095092773,-13.236401557922363,29.709806442260742
18.2,8.23142147064209,-0.9995676875114441,31.10215187072754,-51.378116607666016,-33.079566955566406,-27.956092834472656,-12.858448028564453,29.70998191833496
18.4,8.330619812011719,-0.7532405853271484,31.636381149291992,-50.61442947387695,-31.97528839111328,-28.740461349487305,-12.28451919555664,29.062931060791016
18.6,8.291769981384277,-0.4730198085308075,31.48162269592285,-50.593570709228516,-31.667001724243164,-29.340421676635742,-11.99051284790039,28.54041290283203
18.8,8.204099655151367,0.2625769376754761,31.783039093017578,-50.20206069946289,-31.489614486694336,-29.731868743896484,-11.293153762817383,28.365697860717773
19.0,8.187490463256836,0.8996493816375732,31.60353660583496,-49.80226516723633,-30.79169273376465,-31.846580505371094,-10.790970802307129,28.326839447021484
19.2,7.797281265258789,1.534286379814148,31.577356338500977,-49.596370697021484,-30.589874267578125,-32.54585647583008,-11.047440528869629,27.810630798339844
19.4,7.589768886566162,2.029233694076538,32.35374069213867,-49.29277801513672,-30.22720718383789,-33.40786361694336,-11.096444129943848,26.785221099853516
19.6,7.26882791519165,2.146186351776123,32.573081970214844,-48.8719367980957,-30.03985595703125,-34.10437774658203,-10.960131645202637,26.594524383544922
19.8,7.480253219604492,2.1815059185028076,32.43223571777344,-48.66777038574219,-29.991090774536133,-34.68142318725586,-10.76165771484375,25.612342834472656
20.0,7.104893207550049,2.3470969200134277,32.7523307800293,-47.34688949584961,-29.605886459350586,-36.76703643798828,-10.698152542114258,25.15648078918457
20.2,7.2564802169799805,2.8712785243988037,32.77387619018555,-47.245174407958984,-30.68456268310547,-37.2435302734375,-10.660157203674316,24.89864730834961
20.4,7.676367282867432,3.2416820526123047,33.68214416503906,-46.56690979003906,-30.051219940185547,-37.38657760620117,-10.579174041748047,24.598419189453125
20.6,7.88101863861084,3.462486982345581,33.24042510986328,-46.582496643066406,-28.7572021484375,-37.77254104614258,-10.463747024536133,24.17575454711914
20.8,8.041298866271973,3.573094367980957,30.129549026489258,-42.385528564453125,-28.422733306884766,-37.874732971191406,-10.19828987121582,23.827434539794922
21.0,8.352495193481445,4.567132472991943,30.328428268432617,-42.126220703125,-28.570892333984375,-37.91144943237305,-9.992033958435059,23.62021255493164
21.2,9.49768352508545,9.382137298583984,29.496004104614258,-41.4903564453125,-28.4940242767334,-38.872528076171875,-9.569257736206055,23.198888778686523
21.4,9.668312072753906,10.278205871582031,29.602998733520508,-41.450504302978516,-28.373594284057617,-39.59958267211914,-9.387734413146973,23.082096099853516
21.6,9.710640907287598,10.82624340057373,28.792186737060547,-40.86897277832031,-27.835697174072266,-41.35002517700195,-8.820878982543945,22.66336441040039
21.8,9.745348930358887,11.542410850524902,28.8435001373291,-40.7183837890625,-27.72395133972168,-41.77836990356445,-8.460990905761719,22.261741638183594
22.0,9.750908851623535,11.708845138549805,28.235776901245117,-40.07868576049805,-27.429636001586914,-41.895267486572266,-8.062662124633789,22.184612274169922
22.2,9.781694412231445,12.222293853759766,28.15172004699707,-39.176002502441406,-27.144750595092773,-43.46990966796875,-7.8818745613098145,21.94870376586914
22.4,9.118500709533691,12.394872665405273,27.584150314331055,-38.925968170166016,-26.97148323059082,-44.1484260559082,-7.49533748626709,21.923540115356445
22.6,9.478763580322266,12.74589729309082,27.015933990478516,-38.64436340332031,-26.706844329833984,-44.76384735107422,-7.145584583282471,22.11515998840332
22.8,9.668582916259766,12.701096534729004,27.546382904052734,-38.2182731628418,-25.379106521606445,-46.01637649536133,-6.669769287109375,22.270254135131836
23.0,9.140107154846191,14.400388717651367,26.526885986328125,-37.83258819580078,-24.203908920288086,-45.616844177246094,-6.179110050201416,22.661714553833008
23.2,9.046854972839355,14.73384952545166,25.779865264892578,-37.845096588134766,-23.581220626831055,-45.828670501708984,-5.807721138000488,22.726295471191406
23.4,9.003523826599121,15.163636207580566,26.06545639038086,-37.670379638671875,-22.600061416625977,-45.69678497314453,-5.297917366027832,22.882854461669922
23.6,8.90861988067627,15.78613567352295,24.974599838256836,-36.186588287353516,-22.0950927734375,-45.47804260253906,-5.228513717651367,23.017988204956055
23.8,9.026176452636719,15.965462684631348,24.444604873657227,-35.49043273925781,-21.793182373046875,-46.756187438964844,-5.00115966796875,22.264726638793945
24.0,9.138510704040527,15.899675369262695,24.031984329223633,-35.620052337646484,-21.991249084472656,-46.3680419921875,-4.819046974182129,21.38750648498535
24.2,9.631718635559082,15.724672317504883,23.607196807861328,-35.52342987060547,-21.249046325683594,-47.2816162109375,-4.596445560455322,20.54709815979004
24.4,9.976824760437012,15.520833015441895,24.322507858276367,-34.97542953491211,-21.148571014404297,-47.48938751220703,-4.516781806945801,20.089048385620117
24.6,11.789484977722168,13.371397018432617,22.961721420288086,-33.6190299987793,-21.327056884765625,-47.89158630371094,-3.939368724822998,19.197872161865234
24.8,11.928976058959961,13.37936019897461,22.59453773498535,-33.242576599121094,-21.843685150146484,-48.57981872558594,-4.287740707397461,19.26027488708496
25.0,49.404300689697266,16.53325653076172,23.458541870117188,-32.65041732788086,-18.75581932067871,-47.39628601074219,-4.322899341583252,18.95513916015625
25.2,49.57997131347656,16.603784561157227,22.16091537475586,-32.82383728027344,-18.278696060180664,-47.20655822753906,-4.507718086242676,18.853940963745117
25.4,49.799781799316406,16.820274353027344,22.466304779052734,-32.58821105957031,-16.985074996948242,-47.09224319458008,-4.210649013519287,18.419008255004883
25.6,49.88164138793945,16.95394515991211,20.841106414794922,-31.85906410217285,-16.529685974121094,-46.941436767578125,-4.58915376663208,17.87482452392578
25.8,50.20528793334961,17.486774444580078,19.050071716308594,-30.571903228759766,-16.42083168029785,-46.89403533935547,-4.643238544464111,17.686342239379883
26.0,50.455108642578125,18.07883071899414,18.259990692138672,-30.177427291870117,-15.643630981445312,-46.69628143310547,-5.1585001945495605,16.84710693359375
26.2,50.79884338378906,18.805492401123047,17.588401794433594,-29.244775772094727,-15.385014533996582,-46.60929489135742,-5.420362949371338,16.573776245117188
26.4,50.702449798583984,18.50102996826172,17.178434371948242,-29.33131980895996,-15.208192825317383,-46.61231994628906,-5.342907428741455,16.551992416381836
26.6,36.72165298461914,8.94300365447998,16.873836517333984,-29.200143814086914,-13.083203315734863,-46.989227294921875,-5.773365497589111,16.209260940551758
26.8,35.503299713134766,8.793062210083008,15.223158836364746,-30.75052261352539,-12.480446815490723,-47.3326416015625,-6.020785331726074,15.756933212280273
27.0,34.961971282958984,8.663107872009277,14.228501319885254,-31.6043701171875,-12.045717239379883,-47.687198638916016,-6.5387187004089355,15.683000564575195
27.2,32.97019958496094,9.006349563598633,14.175278663635254,-31.10747718811035,-11.417798042297363,-48.140159606933594,-6.805685043334961,16.065732955932617
27.4,32.35060119628906,8.902375221252441,13.730240821838379,-31.2932071685791,-10.707036018371582,-48.63602066040039,-7.475881576538086,14.82570743560791
27.6,31.342309951782227,8.712913513183594,10.585912704467773,-30.741592407226562,-10.136697769165039,-49.26691436767578,-7.494431018829346,15.433728218078613
27.8,31.32232093811035,9.278484344482422,2.1450021266937256,-37.57668685913086,-9.49378490447998,-49.77539825439453,-7.9601850509643555,15.687193870544434
28.0,30.725021362304688,10.061422348022461,0.34717971086502075,-37.41828918457031,-9.690933227539062,-49.58491516113281,-8.214471817016602,15.739794731140137
28.2,29.143301010131836,11.394155502319336,0.6410933136940002,-37.06850814819336,-8.824827194213867,-50.275142669677734,-8.597305297851562,15.809042930603027
28.4,27.50849723815918,12.206549644470215,3.009335517883301,-36.337059020996094,-8.562228202819824,-50.68191909790039,-5.115026473999023,27.401371002197266
28.6,26.937772750854492,12.553648948669434,2.6321256160736084,-35.83504104614258,-8.530268669128418,-50.798255920410156,-3.3266067504882812,27.118759155273438
28.8,19.015039443969727,28.3686466217041,2.0095510482788086,-35.047237396240234,-7.832564353942871,-50.90382766723633,-2.711758852005005,26.528003692626953
29.0,18.547109603881836,28.79752540588379,1.6212208271026611,-34.20787811279297,-7.636166095733643,-50.95945358276367,-2.63877272605896,26.622825622558594
29.2,18.44540023803711,28.58526611328125,1.3963885307312012,-33.62648010253906,-6.10141658782959,-51.277366638183594,-2.438702344894409,27.062320709228516
29.4,16.978708267211914,30.347726821899414,2.167904853820801,-32.52515411376953,-5.764313697814941,-51.43014144897461,-2.2492847442626953,27.57636070251465
29.6,16.57558822631836,31.58128547668457,4.70776891708374,-26.431446075439453,-5.540954113006592,-51.60042190551758,-1.7362334728240967,27.379470825195312
29.8,16.05027961730957,31.055957794189453,4.200613975524902,-26.802928924560547,-4.880904674530029,-51.638004302978516,-1.8336808681488037,27.66902732849121
30.0,16.074413299560547,30.58677101135254,4.007073402404785,-26.3425235748291,17.263805389404297,-57.54523849487305,-1.5676054954528809,27.952041625976562
30.2,16.33694839477539,29.403810501098633,3.3400495052337646,-26.490039825439453,17.58827018737793,-57.40100860595703,-1.4394193887710571,28.18547248840332
30.4,15.818278312683105,29.217044830322266,2.5229506492614746,-26.657142639160156,17.996219635009766,-57.76357650756836,-1.0042626857757568,28.792924880981445
30.6,15.309747695922852,28.744487762451172,2.394078016281128,-26.84065818786621,18.698936462402344,-58.509193420410156,-0.4010079801082611,29.650936126708984
30.8,15.117149353027344,28.156349182128906,0.46716704964637756,-27.178218841552734,18.515687942504883,-57.2887077331543,-0.47929203510284424,29.62881088256836
31.0,15.544880867004395,28.36103630065918,0.30457550287246704,-26.949647903442383,20.15791893005371,-56.47916793823242,0.16653193533420563,30.356199264526367
31.2,15.228952407836914,28.272167205810547,-0.964886486530304,-26.299379348754883,20.5374813079834,-56.2381591796875,1.3901094198226929,30.84636878967285
31.4,17.494470596313477,27.66580581665039,-1.0466762781143188,-25.989713668823242,21.435468673706055,-55.657920837402344,1.939695119857788,30.45602798461914
31.6,16.899181365966797,27.57477378845215,-1.4739365577697754,-25.999290466308594,23.615447998046875,-53.08372497558594,1.3794230222702026,30.791391372680664
31.8,17.247779846191406,27.44793701171875,-1.3708616495132446,-26.335737228393555,23.837724685668945,-53.27749252319336,1.4539874792099,31.293615341186523
32.0,14.824451446533203,25.814546585083008,59.0658073425293,42.85832595825195,25.03317642211914,-52.706729888916016,1.087873101234436,31.4543399810791
32.2,14.377843856811523,24.730562210083008,59.03619384765625,42.877777099609375,25.669767379760742,-53.325626373291016,1.245697259902954,31.685834884643555
32.4,14.393393516540527,24.816118240356445,58.93972396850586,43.3816032409668,26.290023803710938,-54.17420959472656,1.0295110940933228,32.38572311401367
32.6,14.518096923828125,24.452342987060547,59.470096588134766,43.12588119506836,26.763614654541016,-54.1528434753418,1.4257465600967407,32.53104782104492
32.8,14.159380912780762,23.021392822265625,59.556495666503906,43.67569351196289,26.927480697631836,-54.187076568603516,1.2277755737304688,32.61440658569336
33.0,14.310839653015137,22.51570701599121,59.46322250366211,43.6269416809082,27.902278900146484,-54.226139068603516,1.0632565021514893,33.18764114379883
33.2,14.540558815002441,22.46076011657715,59.21809387207031,43.895347595214844,34.02289962768555,-54.9298210144043,0.8759254217147827,32.992095947265625
33.4,13.79471206665039,21.90785026550293,59.58549118041992,43.31458282470703,33.44790267944336,-54.42102813720703,0.5296808481216431,33.38965606689453
33.6,13.250566482543945,20.74004364013672,58.85993576049805,43.128787994384766,33.77217102050781,-54.063621520996094,0.47843101620674133,34.06985092163086
33.8,13.337902069091797,20.339330673217773,59.04709243774414,43.94430923461914,34.05177688598633,-53.78535842895508,1.0187987089157104,34.08648681640625
34.0,13.554633140563965,20.104028701782227,58.15155029296875,44.12381362915039,34.093238830566406,-53.787132263183594,0.8200798630714417,34.81856155395508
34.2,13.57305908203125,19.755483627319336,58.22293472290039,43.260860443115234,34.64332962036133,-53.22946548461914,0.9948170781135559,34.64421844482422
34.4,14.559133529663086,18.027339935302734,58.176841735839844,45.0316162109375,34.54867172241211,-52.862369537353516,0.9565219879150391,38.27112579345703
34.6,15.050337791442871,17.285253524780273,57.192386627197266,44.87404251098633,35.085487365722656,-52.674591064453125,0.7397721409797668,38.15898132324219
34.8,15.25699234008789,16.8947811126709,57.1370964050293,45.52042007446289,35.206451416015625,-51.88148880004883,1.2967904806137085,38.88641357421875
35.0,15.343481063842773,16.352834701538086,58.14339065551758,41.98054504394531,34.1538200378418,-51.757789611816406,1.1991174221038818,38.871463775634766
35.2,15.386114120483398,15.870954513549805,57.84538269042969,41.93687438964844,34.085060119628906,-51.315643310546875,1.5814725160598755,39.25587844848633
35.4,15.397353172302246,15.289824485778809,57.040409088134766,41.31996154785156,33.9640998840332,-50.95264434814453,1.3178070783615112,39.29910659790039
35.6,44.7886962890625,16.99334716796875,56.821537017822266,40.34787368774414,34.31759262084961,-48.026641845703125,1.1417014598846436,39.440345764160156
35.8,44.82278823852539,17.034639358520508,55.87235641479492,40.50482177734375,34.2039680480957,-47.24795913696289,0.322360098361969,39.37175369262695
36.0,46.10810852050781,15.193818092346191,56.27483367919922,40.46637725830078,35.028377532958984,-45.96139144897461,0.012738964520394802,39.717926025390625
36.2,45.80615234375,15.862284660339355,56.03163528442383,40.42854309082031,34.05702209472656,-41.68428039550781,-0.3567724823951721,40.302425384521484
36.4,47.305992126464844,14.853450775146484,55.325740814208984,40.4171142578125,32.90452575683594,-42.13227844238281,-0.06445521861314774,40.33946228027344
36.6,47.79325866699219,14.721429824829102,54.94422149658203,40.08714294433594,32.836185455322266,-40.94032669067383,0.03829628974199295,40.552703857421875
36.8,47.40982437133789,12.795454978942871,53.8428840637207,40.70897674560547,32.13134765625,-41.349884033203125,0.7818813920021057,40.426902770996094
37.0,46.54399871826172,10.856212615966797,52.383811950683594,41.93498992919922,32.280029296875,-40.7408332824707,-1.4376822710037231,41.700687408447266
37.2,46.59384536743164,10.507185935974121,52.47504425048828,41.627079010009766,32.26007843017578,-40.599796295166016,-1.6119340658187866,41.82428741455078
37.4,46.32780075073242,6.537777900695801,49.72182846069336,43.54281234741211,32.281524658203125,-39.79288864135742,-2.2389652729034424,42.26984405517578
37.6,45.34444808959961,6.156183242797852,49.95962905883789,43.34499740600586,32.27216720581055,-38.6193962097168,-2.207810163497925,42.295310974121094
37.8,43.99464797973633,6.361149787902832,49.444915771484375,42.866661071777344,31.476490020751953,-39.532169342041016,-2.6968328952789307,42.58536911010742
38.0,37.45928955078125,-1.9007362127304077,48.835472106933594,42.50559616088867,31.09402847290039,-38.40117645263672,-2.8906049728393555,43.14799499511719
38.2,37.5177001953125,-0.9327731728553772,48.958465576171875,42.361053466796875,30.589101791381836,-38.246463775634766,-2.989025354385376,43.31235122680664
38.4,37.533573150634766,0.09137207269668579,49.87946701049805,42.10590362548828,30.03438949584961,-37.99796676635742,-3.371006727218628,42.8646354675293
38.6,37.18338394165039,1.1291958093643188,50.383056640625,41.30178451538086,28.998062133789062,-37.191471099853516,-3.4901113510131836,42.85417175292969
38.8,36.898475646972656,2.0719571113586426,50.18406677246094,41.7783317565918,28.816299438476562,-37.24275588989258,-3.7978813648223877,43.01573181152344
39.0,28.23512077331543,38.374263763427734,48.241615295410156,41.605995178222656,28.46095848083496,-36.59005355834961,-4.475621700286865,42.98281478881836
39.2,28.404773712158203,37.1370964050293,50.501441955566406,41.110267639160156,28.21234893798828,-36.32384490966797,-4.984020233154297,42.99252700805664
39.4,28.2721004486084,36.880828857421875,50.825469970703125,41.81298065185547,27.666091918945312,-36.08600616455078,-5.494170665740967,42.794124603271484
39.6,28.73571014404297,37.29922866821289,51.11955261230469,41.45977020263672,27.400373458862305,-36.838497161865234,-18.06220817565918,32.38333511352539
39.8,29.00743865966797,36.533935546875,50.91404724121094,42.7220458984375,26.75006103515625,-35.140769958496094,-17.99165916442871,32.14284133911133
40.0,29.32032012939453,36.82750701904297,51.010860443115234,42.9312744140625,26.651594161987305,-34.60580825805664,-18.11172103881836,31.87569236755371
40.2,31.006813049316406,36.00484848022461,51.70112991333008,42.496646881103516,26.196516036987305,-34.30469512939453,-18.172618865966797,31.573453903198242
40.4,31.256731033325195,35.722679138183594,50.795833587646484,43.521392822265625,24.84005355834961,-34.28403854370117,-17.621431350708008,31.902421951293945
40.6,31.370559692382812,36.170501708984375,50.948448181152344,43.91391372680664,24.010221481323242,-34.346092224121094,-15.00793743133545,32.36373519897461
40.8,31.339303970336914,35.89082717895508,50.979400634765625,45.02096939086914,23.764251708984375,-33.88841247558594,-15.028942108154297,32.402442932128906
41.0,32.10869598388672,34.643310546875,52.23981475830078,45.218482971191406,23.96854591369629,-32.82584762573242,-14.011981010437012,32.319862365722656
41.2,32.58005142211914,34.12158966064453,52.347469329833984,45.286865234375,22.07283592224121,-33.63947296142578,-14.117337226867676,32.4522590637207
41.4,32.8050422668457,33.822200775146484,52.69309997558594,45.719295501708984,21.831626892089844,-33.07270812988281,-13.77091121673584,32.61905288696289
41.6,33.59115982055664,33.0561637878418,52.502010345458984,45.41823959350586,19.399246215820312,-31.285860061645508,-13.512299537658691,32.48517990112305
41.8,33.740394592285156,32.765838623046875,53.698974609375,45.877777099609375,18.620397567749023,-31.067420959472656,-13.37328815460205,33.14624786376953
42.0,33.44343566894531,31.96428108215332,53.62929153442383,46.22271728515625,18.091167449951172,-30.715085983276367,-13.39966869354248,41.609100341796875
42.2,33.630332946777344,31.61857795715332,53.38313293457031,46.5681037902832,17.316049575805664,-29.970273971557617,-13.203132629394531,41.63642120361328
42.4,34.57516098022461,30.85118865966797,53.57798385620117,46.405338287353516,16.752418518066406,-29.250415802001953,-11.935372352600098,41.940025329589844
42.6,34.72301483154297,30.643781661987305,55.29966354370117,37.08219909667969,16.472936630249023,-29.300426483154297,-11.598031997680664,41.983036041259766
42.8,35.137359619140625,30.40994644165039,53.26396560668945,37.27947998046875,15.154572486877441,-30.249265670776367,-11.508378982543945,42.26316833496094
43.0,35.710411071777344,30.279016494750977,54.510498046875,36.25756072998047,14.696778297424316,-30.269603729248047,-11.662353515625,42.30555725097656
43.2,36.06242752075195,30.06826400756836,55.0727653503418,36.21400833129883,13.95703411102295,-30.171489715576172,-11.486352920532227,43.55832290649414
43.4,36.90228271484375,29.699928283691406,55.21821975708008,36.22848892211914,12.71825885772705,-30.328533172607422,-12.537934303283691,43.934043884277344
43.6,37.767147064208984,28.353343963623047,54.799434661865234,35.90794372558594,11.304435729980469,-30.686241149902344,-11.970260620117188,44.52927780151367
43.8,37.08271408081055,29.14073944091797,54.41132354736328,36.012699127197266,0.9963472485542297,-37.88007736206055,-10.665160179138184,44.800533294677734
44.0,37.88727569580078,27.38688087463379,54.86172866821289,35.318763732910156,0.9775177836418152,-37.60722351074219,-9.869209289550781,44.91342544555664
44.2,38.21940994262695,27.138050079345703,54.9520263671875,35.22816467285156,2.3854711055755615,-37.2185173034668,-9.836856842041016,44.945587158203125
44.4,38.59010314941406,27.087751388549805,54.59650802612305,34.57773208618164,2.733856201171875,-36.37232208251953,-10.779926300048828,44.845603942871094
44.6,38.9754638671875,26.63587760925293,54.68946838378906,34.34709548950195,1.955947756767273,-35.66401290893555,-13.818367004394531,44.70965576171875
44.8,39.41584396362305,25.88263702392578,54.96527099609375,32.060997009277344,2.0124285221099854,-34.155025482177734,-14.239861488342285,44.56966018676758
45.0,40.65665817260742,24.879365921020508,55.349517822265625,31.19500732421875,4.302806854248047,-32.93434524536133,-14.482305526733398,44.952667236328125
45.2,40.84592056274414,24.635963439941406,55.25274658203125,30.85458755493164,2.598400831222534,-32.62847137451172,-14.85588264465332,45.111228942871094
45.4,41.23098373413086,24.002197265625,55.07448959350586,30.900724411010742,5.455064296722412,-26.15446662902832,-15.16650676727295,45.2163200378418
45.6,41.3805046081543,24.00008201599121,54.82381057739258,30.741945266723633,5.328062057495117,-26.578214645385742,-15.174309730529785,45.528594970703125
45.8,41.56511688232422,23.74210548400879,54.79761505126953,30.38933563232422,5.491970062255859,-27.044898986816406,-14.498053550720215,45.83153533935547
46.0,55.468536376953125,14.565665245056152,55.046478271484375,30.453414916992188,3.8653783798217773,-25.04646110534668,-14.031346321105957,46.35230255126953
46.2,53.47801208496094,13.865609169006348,54.966392517089844,30.192066192626953,3.9163012504577637,-24.90663719177246,-14.77139949798584,46.38938522338867
46.4,54.14042663574219,13.614445686340332,54.47182846069336,28.19283103942871,4.075913429260254,-25.306047439575195,-14.917510986328125,46.46769714355469
46.6,53.357025146484375,13.357101440429688,54.38774490356445,27.759366989135742,3.3037307262420654,-26.216346740722656,-14.460955619812012,47.39582061767578
46.8,54.325828552246094,13.390823364257812,54.3139762878418,27.66503143310547,2.4939451217651367,-27.668302536010742,-14.521631240844727,47.17047882080078
47.0,53.88231658935547,12.843552589416504,54.22760009765625,27.033754348754883,1.6882236003875732,-28.12567710876465,-14.552599906921387,47.74127960205078
47.2,53.36583709716797,12.59380054473877,54.34413146972656,26.610727310180664,1.8210102319717407,-28.06513023376465,-14.630206108093262,48.322349548339844
47.4,48.18064880371094,11.263051986694336,54.07927703857422,27.19768524169922,1.413312554359436,-28.54177474975586,-14.865768432617188,49.4074592590332
47.6,49.09398651123047,7.987461566925049,53.88946533203125,25.89676284790039,0.9259606599807739,-28.884939193725586,-15.030388832092285,49.7200813293457
47.8,45.447898864746094,2.1333022117614746,53.73414993286133,25.89003562927246,0.6600435972213745,-29.14032554626465,-15.203608512878418,50.4327507019043
48.0,40.40616226196289,-2.509103536605835,53.57716369628906,25.294200897216797,-0.5469802021980286,-28.681480407714844,-15.310975074768066,50.56111145019531
48.2,39.03010559082031,-3.3130085468292236,53.376319885253906,25.010093688964844,-2.2483088970184326,-29.281888961791992,-15.333579063415527,51.002803802490234
48.4,39.047298431396484,-4.597650527954102,53.170597076416016,24.788145065307617,-2.1957638263702393,-28.603801727294922,-15.458196640014648,51.44464111328125
48.6,40.29030990600586,-5.456839561462402,52.987552642822266,24.371896743774414,-2.2229537963867188,-29.283405303955078,-14.900972366333008,51.291473388671875
48.8,41.88615798950195,-7.293878078460693,52.78883743286133,23.876131057739258,-2.47975492477417,-29.461362838745117,-14.804579734802246,51.584896087646484
49.0,44.056175231933594,-9.471203804016113,52.36148452758789,22.836280822753906,-3.1947226524353027,-30.268388748168945,-14.798419952392578,51.9077033996582
49.2,44.25247573852539,-9.402216911315918,52.369140625,22.621919631958008,-3.3480467796325684,-30.397550582885742,-14.643577575683594,52.42091751098633
49.4,44.560699462890625,-9.762969970703125,52.31406021118164,22.416440963745117,-3.8696775436401367,-30.895381927490234,-14.09914493560791,51.712615966796875
49.6,46.02579879760742,-11.926843643188477,52.32625198364258,22.26506805419922,-4.12028694152832,-30.898897171020508,-15.414584159851074,52.42611312866211
49.8,46.437286376953125,-11.419294357299805,51.796451568603516,22.260560989379883,-4.491945266723633,-31.263437271118164,-15.554143905639648,53.08905792236328
50.0,46.8485221862793,-12.352108001708984,51.41204833984375,21.8444881439209,-4.634660720825195,-31.417728424072266,-15.964012145996094,53.7069091796875
50.2,47.49299240112305,-13.381511688232422,50.82961654663086,21.460567474365234,-4.886407852172852,-31.36669921875,-15.782787322998047,53.720802307128906
50.4,47.49745178222656,-13.5618314743042,50.555545806884766,21.16766357421875,-5.618556022644043,-31.680339813232422,-16.289424896240234,54.242916107177734
50.6,48.18931579589844,-13.897594451904297,36.997894287109375,10.55082893371582,-5.708751201629639,-31.601917266845703,-16.52313995361328,54.56902313232422
50.8,48.407779693603516,-14.16310977935791,36.84133529663086,10.474818229675293,-6.762852668762207,-31.11846351623535,-16.75998878479004,54.9825325012207
51.0,48.737693786621094,-14.564850807189941,36.2655143737793,10.658660888671875,-7.614827632904053,-32.067298889160156,-16.938962936401367,55.3724365234375
51.2,48.85637283325195,-14.664938926696777,35.31560134887695,10.992212295532227,-7.880903244018555,-31.594879150390625,-17.130250930786133,55.768489837646484
51.4,49.66262435913086,-15.212051391601562,35.09107971191406,11.027240753173828,-7.972317218780518,-30.960451126098633,-17.56270980834961,56.621803283691406
51.6,52.131187438964844,-16.074419021606445,34.683326721191406,11.154476165771484,-8.39570426940918,-31.471561431884766,-17.417936325073242,56.8004035949707
51.8,53.02898025512695,-15.920700073242188,33.619384765625,11.466263771057129,-11.678023338317871,-28.7871150970459,-17.479183197021484,57.211448669433594
52.0,54.34565734863281,-16.26358985900879,32.656185150146484,12.295543670654297,-12.141997337341309,-28.717235565185547,-17.476337432861328,57.697933197021484
52.2,54.441890716552734,-15.861204147338867,32.15087890625,12.843486785888672,-13.040102005004883,-28.09787940979004,-17.221254348754883,58.589111328125
52.4,54.148372650146484,-15.470966339111328,31.949066162109375,13.265366554260254,-13.792132377624512,-28.279088973999023,-17.622650146484375,58.199928283691406
52.6,54.305084228515625,-14.991253852844238,31.85015869140625,13.444734573364258,-14.734356880187988,-27.77094841003418,-17.39048194885254,58.77747344970703
52.8,55.0672607421875,-14.992244720458984,31.355911254882812,13.620818138122559,-15.284443855285645,-27.1292667388916,-17.68521499633789,58.722076416015625
53.0,55.69247817993164,-15.100137710571289,30.939964294433594,13.70412540435791,-15.493416786193848,-27.059181213378906,-17.785276412963867,58.7789306640625
53.2,55.65268325805664,-14.481420516967773,30.38780975341797,14.156606674194336,-15.801730155944824,-26.155248641967773,-18.196929931640625,58.785308837890625
53.4,58.48075866699219,-14.227949142456055,30.172182083129883,14.431296348571777,-15.931986808776855,-25.839508056640625,-18.183271408081055,59.49187088012695
53.6,58.72381591796875,-14.1463041305542,29.907272338867188,14.856292724609375,-16.7119083404541,-20.513822555541992,-18.673572540283203,59.36571502685547
53.8,58.895572662353516,-14.330443382263184,21.487634658813477,30.129409790039062,-16.997230529785156,-20.10674476623535,-18.84918212890625,59.73199462890625
54.0,59.54989242553711,-14.751395225524902,21.296571731567383,30.340171813964844,-17.681419372558594,-20.18372344970703,-20.382009506225586,58.94942855834961
54.2,59.434226989746094,-14.721735954284668,20.34698486328125,31.298921585083008,-18.2323055267334,-20.513174057006836,-20.479816436767578,59.06599807739258
54.4,67.07893371582031,-10.5975980758667,21.02522850036621,30.683273315429688,-18.56192398071289,-20.398414611816406,-20.779396057128906,58.92840576171875
54.6,67.40255737304688,-10.192700386047363,20.09624481201172,31.470727920532227,-18.51314926147461,-19.98499870300293,-21.052335739135742,58.9627799987793
54.8,67.2191390991211,-10.085363388061523,19.569692611694336,32.074493408203125,-18.50153923034668,-19.318696975708008,-21.264638900756836,58.78559875488281
55.0,67.41886901855469,-9.498322486877441,19.77862548828125,32.27477264404297,-18.92745590209961,-19.513893127441406,-21.866165161132812,58.6844367980957
55.2,67.71153259277344,-9.284841537475586,18.529672622680664,35.41435241699219,-18.992284774780273,-19.18976593017578,-22.838035583496094,58.47611999511719
55.4,67.70146179199219,-8.557364463806152,18.613557815551758,35.654563903808594,-19.797304153442383,-19.347745895385742,-23.18743133544922,58.37432098388672
55.6,67.90397644042969,-8.542471885681152,18.710201263427734,36.33744812011719,-19.477378845214844,-19.356801986694336,-23.391677856445312,58.29522705078125
55.8,67.89060974121094,-7.338860034942627,19.010448455810547,36.42124557495117,-38.345008850097656,-37.21445846557617,-23.451257705688477,58.276493072509766
56.0,67.85652923583984,-6.976189136505127,19.087215423583984,36.51472091674805,-38.83279800415039,-37.257667541503906,-24.802289962768555,57.62915802001953
56.2,67.81702423095703,-5.7296671867370605,19.264371871948242,36.60170364379883,-38.584197998046875,-37.77564239501953,-25.439483642578125,57.32750701904297
56.4,67.72547912597656,-5.525936126708984,19.54537010192871,36.628089904785156,-38.469032287597656,-38.11935806274414,-25.30779457092285,57.38740539550781
56.6,68.22959899902344,-4.293962478637695,20.020065307617188,36.57493209838867,-38.737831115722656,-38.25627899169922,-25.953189849853516,57.04568099975586
56.8,68.00901794433594,-4.505718231201172,20.143966674804688,36.475040435791016,-39.33850860595703,-38.46536636352539,-26.233783721923828,56.930755615234375
57.0,68.287353515625,-3.267470121383667,27.3900089263916,29.149919509887695,-39.111778259277344,-38.359378814697266,-26.24066925048828,56.86432647705078
57.2,68.22949981689453,-3.124664306640625,27.027769088745117,29.113000869750977,-39.61033630371094,-38.699501037597656,-32.17658615112305,45.91230010986328
57.4,67.91036224365234,-2.2383553981781006,27.19968032836914,28.678348541259766,-40.55097579956055,-39.6322021484375,-34.25548553466797,46.88666534423828
57.6,67.61675262451172,-0.6273117661476135,27.1424617767334,28.269548416137695,-40.82261276245117,-39.72267532348633,-33.66590118408203,46.374515533447266
57.8,67.6698989868164,-0.11262800544500351,27.555988311767578,28.331436157226562,-40.89997100830078,-39.68217468261719,-34.07914733886719,46.779502868652344
58.0,67.68123626708984,0.9498732089996338,28.101425170898438,28.090009689331055,-41.32750701904297,-40.20862579345703,-32.7405891418457,45.83089828491211
58.2,67.49273681640625,1.406327724456787,29.553207397460938,27.251150131225586,-42.11562728881836,-40.250003814697266,-33.38447570800781,45.82607650756836
58.4,67.4000244140625,2.173557758331299,29.66045379638672,27.304607391357422,-42.03844451904297,-40.71188735961914,-34.05106735229492,45.5896110534668
58.6,66.94588470458984,2.8597729206085205,31.335065841674805,26.89502716064453,-42.362159729003906,-40.94591522216797,-31.34702491760254,43.199466705322266
58.8,65.66499328613281,4.040408611297607,32.352230072021484,26.560752868652344,-42.382911682128906,-41.37102127075195,-30.947586059570312,42.32884979248047
59.0,65.78096008300781,4.4924540519714355,32.34585952758789,26.49497413635254,-43.028228759765625,-41.780540466308594,-30.86168098449707,41.57142639160156
59.2,65.8107681274414,4.601815223693848,32.79603958129883,26.47743797302246,-42.968971252441406,-41.94258499145508,-30.708478927612305,40.61223220825195
59.4,43.71371841430664,0.9163254499435425,33.042808532714844,26.37193489074707,-42.80242919921875,-42.41359329223633,-30.73145866394043,40.13338851928711
59.6,42.73042297363281,0.8998379707336426,33.85744094848633,26.38131332397461,-42.45927047729492,-42.63103103637695,-30.834693908691406,39.699703216552734
59.8,42.64362335205078,2.0820794105529785,34.46824264526367,26.2205810546875,-42.126956939697266,-43.17488098144531,-30.79075050354004,39.48737716674805
60.0,30.094707489013672,-4.867636680603027,34.794471740722656,26.122398376464844,-41.95563888549805,-43.392486572265625,-30.942062377929688,39.458038330078125
60.2,30.05889129638672,-5.29940128326416,37.69484329223633,25.325515747070312,-41.508995056152344,-43.840911865234375,-34.14163589477539,37.48192596435547
60.4,30.534292221069336,-4.401302814483643,38.663551330566406,24.283315658569336,-41.292518615722656,-44.15209197998047,-34.543827056884766,37.160579681396484
60.6,30.050642013549805,-3.51045560836792,39.063453674316406,23.93566131591797,-40.33308029174805,-44.53097915649414,-34.763832092285156,36.9775390625
60.8,29.103168487548828,-5.654713153839111,39.34635543823242,23.5086612701416,-38.7432861328125,-45.06071090698242,-35.46002197265625,36.337947845458984
61.0,27.800491333007812,-5.853435039520264,39.232200622558594,23.2447566986084,-38.44892120361328,-45.133087158203125,-35.861820220947266,36.103065490722656
61.2,27.248294830322266,-6.671689987182617,46.75229263305664,19.685367584228516,-37.911827087402344,-45.046966552734375,-36.101139068603516,35.96139907836914
61.4,26.53285026550293,-6.5683674812316895,47.2725715637207,19.21957015991211,-37.68867492675781,-44.99217224121094,-37.14342498779297,35.112361907958984
61.6,25.050338745117188,-5.644033432006836,47.691062927246094,18.972471237182617,-37.044525146484375,-44.81001281738281,-37.73189926147461,35.044246673583984
61.8,24.696287155151367,-5.205272674560547,53.879722595214844,15.34238338470459,-37.045127868652344,-44.780479431152344,-37.70130920410156,34.36799240112305
62.0,25.177223205566406,-6.003133773803711,59.538143157958984,12.64211368560791,-36.28662872314453,-44.45563888549805,-37.58910369873047,34.39072799682617
62.2,25.317720413208008,-7.699971675872803,59.3358039855957,12.32479476928711,-36.06686019897461,-44.336910247802734,-37.47323226928711,33.684898376464844
62.4,23.181808471679688,-9.298761367797852,59.297908782958984,12.197644233703613,-34.56589126586914,-43.485992431640625,-37.451168060302734,32.7395133972168
62.6,22.657882690429688,-9.846290588378906,59.495452880859375,11.79830551147461,-33.92596435546875,-43.12123107910156,-37.540367126464844,32.06649398803711
62.8,22.08285903930664,-10.55690860748291,58.54621124267578,11.441214561462402,-32.71962356567383,-41.58396911621094,-36.9715576171875,31.648670196533203
63.0,22.022113800048828,-10.458917617797852,58.25971984863281,11.82994556427002,-32.829383850097656,-42.57084655761719,-36.928253173828125,31.714628219604492
63.2,21.585573196411133,-10.587327003479004,43.91731262207031,-0.5975487232208252,-32.34385299682617,-41.560997009277344,-37.620880126953125,30.67105484008789
63.4,20.951330184936523,-9.559505462646484,43.242435455322266,-0.8661115765571594,-32.31644821166992,-42.41501235961914,-37.88227081298828,30.505300521850586
63.6,21.31277847290039,-10.052274703979492,42.43816375732422,-1.5080941915512085,-32.10445022583008,-43.066707611083984,-36.7336311340332,30.353622436523438
63.8,21.19482421875,-9.893176078796387,40.86229705810547,-3.8571386337280273,-32.06223678588867,-43.96946716308594,-36.42818832397461,30.418664932250977
64.0,-69.8280029296875,29.294137954711914,40.11332321166992,-4.514634132385254,-31.915163040161133,-43.8597297668457,-35.82772445678711,30.209388732910156
64.2,-69.64598083496094,29.516775131225586,41.95703887939453,-5.909058570861816,-31.766874313354492,-44.333797454833984,-35.75077819824219,30.1588134765625
64.4,-69.08221435546875,29.275922775268555,42.3343620300293,-6.4318060874938965,-31.078582763671875,-45.058467864990234,-35.54792785644531,29.89288330078125
64.6,-69.41313934326172,29.00638771057129,43.435577392578125,-7.551971435546875,-31.15530776977539,-44.91905212402344,-35.339927673339844,29.281877517700195
64.8,-69.39524841308594,29.169076919555664,43.739131927490234,-7.687853813171387,-29.935741424560547,-48.4742546081543,-35.21365737915039,29.368457794189453
65.0,-69.96328735351562,29.86316680908203,43.730262756347656,-7.159066677093506,-29.61019515991211,-49.24981689453125,-35.00198745727539,29.141347885131836
65.2,-69.63764190673828,30.00933265686035,49.581520080566406,-8.064813613891602,-28.393138885498047,-49.76055145263672,-34.51610565185547,28.753515243530273
65.4,-69.80940246582031,30.116308212280273,50.667930603027344,-8.48671817779541,-24.742597579956055,-50.96986770629883,-32.340267181396484,27.192323684692383
65.6,-70.3248062133789,29.898601531982422,51.25747299194336,-8.355639457702637,-24.929393768310547,-50.77431869506836,-31.743318557739258,27.056846618652344
65.8,-70.19330596923828,29.53143882751465,51.575782775878906,-8.450557708740234,-18.859813690185547,-50.30491638183594,-31.645065307617188,26.876935958862305
66.0,-70.11809539794922,29.349863052368164,52.04011535644531,-8.381831169128418,-19.18690299987793,-50.32464599609375,-31.7346248626709,26.91742706298828
66.2,-69.68617248535156,30.733308792114258,52.26140594482422,-8.534656524658203,-18.72633171081543,-52.29225158691406,-31.4427490234375,26.193151473999023
66.4,-69.33040618896484,30.593481063842773,52.03314208984375,-8.7467679977417,-18.52156639099121,-52.57872772216797,-31.122007369995117,26.297677993774414
66.6,-68.74040222167969,30.092327117919922,52.06757736206055,-9.145649909973145,-16.604549407958984,-53.227413177490234,-30.520305633544922,25.757570266723633
66.8,-68.2867431640625,31.27886199951172,52.13554000854492,-9.498564720153809,-14.273757934570312,-54.71104049682617,-29.748809814453125,25.04576873779297
67.0,-67.55304718017578,31.813291549682617,52.382545471191406,-11.592223167419434,-14.910029411315918,-54.63233184814453,-29.56715965270996,25.0318603515625
67.2,-67.43576049804688,32.42953109741211,52.53458786010742,-12.032876968383789,-16.17275619506836,-53.772647857666016,-27.18546485900879,24.89743423461914
67.4,-67.2978286743164,32.177433013916016,53.130615234375,-12.123093605041504,-15.512677192687988,-53.35378646850586,-26.300432205200195,25.151151657104492
67.6,-66.79157257080078,32.821800231933594,53.497154235839844,-12.278543472290039,-14.878100395202637,-53.796356201171875,-25.87195587158203,25.046350479125977
67.8,-65.4546127319336,34.64812469482422,56.48828125,-15.953500747680664,-14.66722297668457,-53.59579086303711,-25.775358200073242,24.823307037353516
68.0,-65.4833755493164,34.772682189941406,56.97216033935547,-15.873457908630371,-11.127470970153809,-55.9592170715332,-25.642057418823242,24.710771560668945
68.2,-65.71176147460938,35.21696090698242,60.0113639831543,-13.330368995666504,-10.684062957763672,-56.21200180053711,-25.126008987426758,24.81369400024414
68.4,-65.4725570678711,35.24492263793945,60.14957809448242,-12.568344116210938,-10.330803871154785,-56.339290618896484,-24.19468879699707,24.922887802124023
68.6,-64.9900894165039,35.18650817871094,60.19292068481445,-12.619070053100586,-10.300159454345703,-57.098995208740234,-21.336341857910156,26.923240661621094
68.8,-64.46343994140625,35.25389862060547,59.6416130065918,-12.149001121520996,-9.900839805603027,-56.99051284790039,-20.69695281982422,27.473323822021484
69.0,-63.65703582763672,35.27518844604492,60.08201217651367,-11.107645988464355,-9.585897445678711,-56.971763610839844,-19.606117248535156,27.807111740112305
69.2,-63.58297348022461,35.32387161254883,60.495933532714844,-10.41520881652832,-9.212181091308594,-56.68536376953125,-18.942523956298828,27.575550079345703
69.4,-63.095947265625,35.66676712036133,60.906124114990234,-10.141854286193848,-8.907075881958008,-56.600101470947266,-13.282937049865723,30.243085861206055
69.6,-62.31727981567383,35.245216369628906,60.744903564453125,-10.526238441467285,-8.75249195098877,-56.658363342285156,-12.778474807739258,30.44126319885254
69.8,-62.34904479980469,34.707000732421875,60.83523941040039,-9.81516170501709,-7.972568511962891,-56.46726989746094,-11.118654251098633,30.9261474609375
70.0,-64.29082489013672,38.04646301269531,60.954750061035156,-9.635422706604004,-7.441015243530273,-56.36833572387695,-10.370160102844238,8.132772445678711
70.2,-64.20791625976562,38.25498962402344,61.781883239746094,-9.004467010498047,-7.0966339111328125,-56.007102966308594,-10.38644027709961,8.036537170410156
70.4,-63.82331848144531,38.082061767578125,62.522586822509766,-8.306891441345215,-6.670086860656738,-55.67212677001953,-10.714049339294434,7.273630619049072
70.6,-63.6630859375,38.26414108276367,62.97223663330078,-7.959561347961426,-6.2369704246521,-55.31254577636719,-10.805814743041992,7.130895137786865
70.8,-63.13866424560547,37.66928482055664,63.197811126708984,-7.467857837677002,-5.618542194366455,-54.7115592956543,-11.71751594543457,6.025737762451172
71.0,-62.89667892456055,37.27246856689453,63.57241439819336,-7.337915420532227,-2.3417859077453613,-50.878173828125,-11.940558433532715,5.787814617156982
71.2,-62.34059143066406,37.2055549621582,63.86338806152344,-6.931454181671143,-1.3402053117752075,-50.21413040161133,-12.301769256591797,5.471017360687256
71.4,-62.23153305053711,37.27692413330078,64.2282485961914,-7.265143394470215,-1.3318910598754883,-49.85447692871094,-12.759665489196777,5.232133865356445
71.6,-62.40473556518555,37.22175598144531,64.25836944580078,-6.646755218505859,1.4398051500320435,-48.87331008911133,-12.878042221069336,4.950220584869385
71.8,-62.44234848022461,37.37926483154297,64.6797866821289,-6.035011291503906,2.358591079711914,-48.60964584350586,-13.014078140258789,4.847304821014404
72.0,-61.656944274902344,37.12321853637695,65.30314636230469,-5.471959590911865,2.6233935356140137,-48.66828918457031,-13.450826644897461,4.569887638092041
72.2,-60.083290100097656,37.04228210449219,65.03169250488281,-5.423374176025391,3.3986527919769287,-49.13980484008789,-13.413032531738281,4.035065650939941
72.4,-59.53021240234375,36.854305267333984,66.4649887084961,-4.152085304260254,5.985445499420166,-52.29004669189453,-13.583535194396973,3.8439741134643555
72.6,-58.619876861572266,36.60099792480469,66.8583984375,-3.760671377182007,5.799389362335205,-52.20545959472656,-13.64305591583252,3.517832040786743
72.8,-58.27218246459961,36.19697189331055,67.08038330078125,-3.9128105640411377,5.634758472442627,-52.26420211791992,-13.908952713012695,3.1585049629211426
73.0,-58.029815673828125,36.477996826171875,67.6098861694336,-3.313734769821167,6.921313762664795,-54.16834259033203,-14.21534252166748,3.567387104034424
73.2,-57.63610076904297,37.00706100463867,67.8138198852539,-2.9244937896728516,7.080448150634766,-54.22509002685547,-14.558390617370605,3.542224645614624
73.4,-57.630332946777344,38.44209289550781,67.40611267089844,-2.537745475769043,7.276536464691162,-54.53285217285156,-14.597631454467773,3.3858351707458496
73.6,-57.762779235839844,38.699127197265625,67.85215759277344,-1.3935482501983643,7.09802770614624,-55.23678970336914,-15.00916576385498,4.020567893981934
73.8,-56.58918380737305,37.788150787353516,68.07223510742188,0.26843616366386414,7.365594387054443,-55.43608856201172,-15.807168960571289,4.609492778778076
74.0,-56.496421813964844,37.25716018676758,68.32695007324219,0.835945188999176,6.874356746673584,-55.93947982788086,-15.89199447631836,4.566043376922607
74.2,-56.34331512451172,37.46236038208008,68.08527374267578,1.2819113731384277,6.878788948059082,-56.14773178100586,-16.065135955810547,4.86734676361084
74.4,-55.91865539550781,37.571861267089844,67.6734848022461,1.9973759651184082,6.635802268981934,-57.441593170166016,-16.505569458007812,5.1110100746154785
74.6,-56.132118225097656,38.22382736206055,67.23479461669922,2.5770726203918457,6.232000827789307,-57.86244201660156,-16.74666404724121,5.014614105224609
74.8,-56.797183990478516,38.60299301147461,66.55241394042969,3.6671080589294434,6.877042770385742,-58.134220123291016,-16.752727508544922,5.070702075958252
75.0,-56.483299255371094,38.34817123413086,66.21102905273438,4.127488613128662,6.667938232421875,-58.63559341430664,-17.23404312133789,5.360914707183838
75.2,-56.91712188720703,39.50403594970703,66.42670440673828,4.534634590148926,6.5164923667907715,-58.95709228515625,-17.42039680480957,5.481849670410156
75.4,-46.651405334472656,51.090816497802734,43.973392486572266,0.8543436527252197,6.593225955963135,-59.37787628173828,-17.949960708618164,6.087366104125977
75.6,-46.73775863647461,51.049476623535156,43.49876403808594,0.9189243316650391,7.537106037139893,-59.968387603759766,-18.171480178833008,6.417552947998047
75.8,-46.38299560546875,51.262332916259766,42.13492965698242,1.5279183387756348,8.95727252960205,-61.14591598510742,-18.42961311340332,6.686655044555664
76.0,-46.18471908569336,51.382076263427734,30.841032028198242,-5.155407428741455,8.744298934936523,-61.32002258300781,-18.646915435791016,6.900193214416504
76.2,-45.16340255737305,51.88969802856445,31.43735694885254,-5.665728569030762,9.131997108459473,-61.89387893676758,-19.302568435668945,7.558615684509277
76.4,-44.81752395629883,52.06179428100586,29.277658462524414,-3.963621139526367,9.13564395904541,-61.88906478881836,-19.76214599609375,8.107009887695312
76.6,-44.32321548461914,52.3184928894043,30.148706436157227,-4.056364059448242,8.650022506713867,-62.08577346801758,-20.06878089904785,8.5630464553833
76.8,-43.55675506591797,52.498172760009766,29.383739471435547,-5.426406383514404,8.532588958740234,-62.130096435546875,-20.2253360748291,9.096308708190918
77.0,-43.771663665771484,52.5329704284668,26.79259490966797,-6.713645935058594,11.377415657043457,-67.04863739013672,-20.452499389648438,9.203670501708984
77.2,-43.65018081665039,52.88325119018555,25.124757766723633,-6.9323883056640625,11.762852668762207,-68.51595306396484,-20.497905731201172,9.12337589263916
77.4,-43.2521858215332,52.913700103759766,24.46242904663086,-6.557492733001709,11.783865928649902,-68.19039916992188,-20.85759162902832,8.863100051879883
77.6,-43.02510452270508,53.03826904296875,23.973352432250977,-6.2087016105651855,11.988845825195312,-68.3853988647461,-21.35592269897461,8.79415225982666
77.8,-42.420101165771484,52.79691696166992,23.112293243408203,-6.044787883758545,12.712345123291016,-68.39247131347656,-21.574562072753906,9.376575469970703
78.0,-41.91726303100586,52.7664909362793,21.830528259277344,-5.564343452453613,12.779462814331055,-68.69386291503906,-23.87273406982422,10.941146850585938
78.2,-41.70427322387695,52.96171569824219,21.339448928833008,-5.566211223602295,12.78246784210205,-68.11756134033203,-24.859336853027344,11.37633228302002
78.4,-41.439552307128906,52.71857452392578,20.863391876220703,-5.4896063804626465,12.600844383239746,-69.20790100097656,-25.238439559936523,11.601975440979004
78.6,-41.08657455444336,52.42905044555664,20.62156105041504,-5.456220626831055,13.11548900604248,-67.25931549072266,-25.703033447265625,11.297809600830078
78.8,-40.44084548950195,52.316131591796875,20.44179916381836,-5.582111835479736,13.508848190307617,-67.1801986694336,-26.10820960998535,11.266597747802734
79.0,-40.389244079589844,51.9063835144043,19.453977584838867,-6.532660961151123,13.884361267089844,-66.71734619140625,-26.803407669067383,10.986583709716797
79.2,-40.36382293701172,52.67414093017578,18.736520767211914,-6.652874946594238,15.013360023498535,-66.2488021850586,-26.90178871154785,10.515789985656738
79.4,-39.98098373413086,52.157779693603516,18.694171905517578,-8.004836082458496,16.627941131591797,-66.0982666015625,-26.862903594970703,10.128183364868164
79.6,-39.67082595825195,51.65324401855469,17.976396560668945,-7.686513900756836,17.84050941467285,-65.8881607055664,-27.32167625427246,9.525775909423828
79.8,-39.430416107177734,51.166690826416016,18.19981575012207,-8.689208984375,17.938201904296875,-65.5904769897461,-41.697418212890625,-7.759444236755371
80.0,-38.42408752441406,50.21534729003906,18.324445724487305,-8.66650390625,18.229591369628906,-65.82111358642578,-41.955810546875,-7.927213668823242
80.2,-37.620487213134766,49.377262115478516,17.709840774536133,-8.77171516418457,18.51536750793457,-65.53966522216797,-42.45298767089844,-8.171814918518066
80.4,-37.449180603027344,49.14322280883789,17.05875587463379,-8.611305236816406,18.862104415893555,-65.1832046508789,-42.87879180908203,-8.495512008666992
80.6,-37.63410568237305,48.77938461303711,17.024564743041992,-8.614106178283691,19.234416961669922,-64.70928192138672,-43.01227569580078,-8.08740234375
80.8,-37.32754135131836,48.57325744628906,15.75091552734375,-8.244400024414062,19.04347801208496,-64.01541900634766,-43.372257232666016,-8.20655632019043
81.0,-37.472808837890625,48.37480926513672,15.205037117004395,-7.794819355010986,17.86973762512207,-62.26047897338867,-44.078617095947266,-8.71807861328125
81.2,-37.6181640625,47.98652267456055,8.258774757385254,-7.889352321624756,18.554231643676758,-62.57007598876953,-44.680076599121094,-9.227241516113281
81.4,-37.56610870361328,47.759212493896484,7.628256320953369,-7.167609214782715,20.025970458984375,-63.21027374267578,-44.92904281616211,-9.201111793518066
81.6,-37.453861236572266,47.38560104370117,7.267587661743164,-7.047801971435547,20.42877197265625,-63.423160552978516,-45.850337982177734,-8.835942268371582
81.8,-37.26508331298828,47.39577102661133,7.369461536407471,-7.315059661865234,20.53249740600586,-63.01324462890625,-46.46604919433594,-8.881990432739258
82.0,-36.93971252441406,47.2176628112793,7.858765602111816,-7.4925713539123535,21.73202896118164,-61.68380355834961,-46.693145751953125,-8.76539421081543
82.2,-36.05319595336914,45.65804672241211,7.497265815734863,-5.856106281280518,21.666881561279297,-61.91061019897461,-47.94651412963867,-8.972243309020996
82.4,-35.91712188720703,45.3934211730957,7.134269714355469,-6.012018203735352,23.95562171936035,-60.14283752441406,-49.59403610229492,-9.46142292022705
82.6,-36.459228515625,45.04042053222656,7.076254367828369,-5.847565650939941,24.235979080200195,-60.23514175415039,-49.78925704956055,-9.440567016601562
82.8,-37.01692199707031,44.29499435424805,6.655497074127197,-5.114060401916504,24.750747680664062,-60.1656494140625,-49.287818908691406,-9.060290336608887
83.0,-37.90979766845703,43.028648376464844,6.939845085144043,-4.992710590362549,26.118391036987305,-61.97214126586914,-50.109092712402344,-9.788697242736816
83.2,-37.992069244384766,42.901039123535156,6.947691917419434,-4.756966590881348,26.213510513305664,-60.8236083984375,-51.25985336303711,-10.303380966186523
83.4,-38.08958053588867,42.679439544677734,6.177009105682373,-4.285645008087158,26.353612899780273,-60.79607009887695,-51.54867935180664,-10.338495254516602
83.6,-38.27827835083008,42.291656494140625,5.8971428871154785,-2.7472996711730957,26.88318634033203,-60.7601432800293,-51.947654724121094,-10.561129570007324
83.8,-39.1456184387207,40.35194396972656,5.542208671569824,-2.009575843811035,27.31956672668457,-60.07013702392578,-52.26892852783203,-10.49680233001709
84.0,-39.52643966674805,39.6709098815918,5.483916759490967,-1.9047942161560059,27.422080993652344,-59.79885482788086,-52.716819763183594,-10.793581008911133
84.2,-41.899696350097656,38.44124221801758,5.246026992797852,-1.1722139120101929,27.480863571166992,-58.9937744140625,-53.386112213134766,-10.48032283782959
84.4,-41.86848831176758,38.41251754760742,5.265151023864746,-0.6288999915122986,28.30207061767578,-57.4493293762207,-54.723243713378906,-10.946660041809082
84.6,-39.29656219482422,37.374488830566406,5.234127521514893,0.06066008284687996,28.389507293701172,-58.7669677734375,-55.21462631225586,-11.102633476257324
84.8,-39.5161018371582,36.81959533691406,5.227152347564697,0.7776516079902649,29.103336334228516,-57.71674728393555,-56.185081481933594,-10.953585624694824
85.0,-39.956878662109375,36.64934158325195,6.026345729827881,4.669829368591309,29.65478515625,-57.20230484008789,-56.418792724609375,-10.99058723449707
85.2,-41.118839263916016,36.4127082824707,6.312971115112305,5.239527225494385,29.940811157226562,-57.311683654785156,-57.189048767089844,-10.701247215270996
85.4,-40.98709487915039,36.27116775512695,6.187931060791016,5.5099711418151855,37.49660873413086,-49.666038513183594,-57.165611267089844,-10.726933479309082
85.6,-40.723209381103516,36.020111083984375,6.3842315673828125,5.683236598968506,38.01492691040039,-49.143898010253906,-58.08436584472656,-10.605964660644531
85.8,-39.57582473754883,35.653343200683594,6.907490253448486,6.139963150024414,38.35188674926758,-47.71791458129883,-58.930755615234375,-10.576659202575684
86.0,-39.797874450683594,35.1129150390625,7.346790313720703,6.639734745025635,37.77281951904297,-48.233802795410156,-59.22648620605469,-10.796859741210938
86.2,-39.4434700012207,34.860172271728516,7.725077152252197,6.713504314422607,37.974517822265625,-48.06296920776367,-59.18651580810547,-10.486266136169434
86.4,-39.559051513671875,34.31899642944336,8.23628044128418,6.829951286315918,37.92513656616211,-47.83662033081055,-59.35272216796875,-10.344992637634277
86.6,-39.2787971496582,33.88047409057617,9.091885566711426,7.197690486907959,37.6444206237793,-47.241477966308594,-60.08812713623047,-9.948707580566406
86.8,-39.58108139038086,32.91757583618164,9.56265640258789,7.698878288269043,37.52902603149414,-45.9011116027832,-60.63854217529297,-9.71573257446289
87.0,-40.8437385559082,28.405670166015625,9.920147895812988,7.478448867797852,37.70525360107422,-45.40131378173828,-61.379512786865234,-9.246382713317871
87.2,-40.91878890991211,28.31189727783203,9.735356330871582,7.284338474273682,37.40678024291992,-44.6048698425293,-61.93014907836914,-8.968192100524902
87.4,-40.52435302734375,28.17745590209961,10.442960739135742,7.395481586456299,37.184574127197266,-44.64390563964844,-62.613216400146484,-8.755401611328125
87.6,-40.084136962890625,27.95930290222168,11.243589401245117,7.465036869049072,37.52141189575195,-44.2815055847168,-63.23263931274414,-8.550483703613281
87.8,-39.204864501953125,26.948497772216797,12.281102180480957,7.235742568969727,37.828773498535156,-42.84926986694336,-63.40873718261719,-8.220654487609863
88.0,-38.843746185302734,26.30998992919922,12.553302764892578,7.172017574310303,37.08308029174805,-43.65827941894531,-64.00906372070312,-8.327314376831055
88.2,-38.858306884765625,26.373607635498047,14.234180450439453,6.539236545562744,37.24428176879883,-42.700496673583984,-64.93858337402344,-7.761806011199951
88.4,-38.505069732666016,25.392549514770508,13.860445022583008,6.7290849685668945,36.821380615234375,-43.67257308959961,-65.7237319946289,-7.427855014801025
88.6,-38.09818649291992,25.049163818359375,14.518951416015625,6.384373188018799,36.24554443359375,-42.724342346191406,-66.01025390625,-7.339209079742432
88.8,-38.05439758300781,24.739572525024414,15.29236125946045,6.4919538497924805,35.90641784667969,-41.93394088745117,-66.46160125732422,-6.951606273651123
89.0,-37.93757629394531,24.655986785888672,18.375226974487305,6.076451778411865,35.810874938964844,-41.749786376953125,-66.9565658569336,-6.38028621673584
89.2,-36.618080139160156,24.935997009277344,18.501314163208008,6.041851997375488,35.88368225097656,-41.06403350830078,-67.39830017089844,-5.7466888427734375
89.4,-36.6485481262207,24.922945022583008,18.96001434326172,5.908071517944336,37.404170989990234,-41.22977066040039,-67.63174438476562,-4.948816299438477
89.6,-36.08751678466797,24.74394416809082,19.521512985229492,5.661967754364014,36.8302116394043,-41.57341766357422,-67.19388580322266,-4.4086079597473145
89.8,-35.952762603759766,24.730297088623047,20.077043533325195,4.855800151824951,36.017086029052734,-40.95289611816406,-67.12700653076172,-3.1485867500305176
90.0,-34.74013137817383,24.510677337646484,20.302154541015625,4.476998805999756,36.563133239746094,-39.53204345703125,-66.97290802001953,-1.8820263147354126
90.2,-34.64503479003906,24.021808624267578,20.360950469970703,4.887825965881348,35.98908233642578,-39.659976959228516,-67.03386688232422,-1.2146395444869995
90.4,-35.04280471801758,24.003894805908203,20.13836669921875,5.831525802612305,36.36331558227539,-39.43940734863281,-66.18917846679688,-0.3993654251098633
90.6,-33.661712646484375,23.494983673095703,20.76022720336914,5.311148643493652,36.287803649902344,-39.02545166015625,-65.94734191894531,-0.2687394320964813
90.8,-34.0832405090332,23.479700088500977,20.462390899658203,6.022751331329346,35.388973236083984,-39.09324264526367,-36.325645446777344,-9.992390632629395
91.0,-33.61185836791992,23.134342193603516,20.807323455810547,5.7996907234191895,22.54239845275879,-42.157325744628906,-35.58148193359375,-9.58887767791748
91.2,-33.5312385559082,22.995969772338867,21.140382766723633,6.127207279205322,22.74401092529297,-42.72544860839844,-34.33717346191406,-9.072965621948242
91.4,-31.22037696838379,22.18114471435547,21.723262786865234,5.503401756286621,22.726213455200195,-42.67641067504883,-33.85143280029297,-8.92818832397461
91.6,-30.421024322509766,21.59379768371582,22.2260799407959,5.257279872894287,21.531545639038086,-42.3763427734375,-33.444969177246094,-8.736627578735352
91.8,-30.07317352294922,21.93401527404785,22.59819984436035,5.425940990447998,21.277143478393555,-42.16117477416992,-32.541160583496094,-8.13382625579834
92.0,-30.018463134765625,21.314838409423828,23.175668716430664,5.279967308044434,20.809818267822266,-42.14561080932617,-30.97943878173828,-7.608638763427734
92.2,-29.812875747680664,21.203222274780273,24.3992919921875,5.160908222198486,20.76038360595703,-42.141258239746094,-30.562639236450195,-7.714469909667969
92.4,-29.59234619140625,21.202268600463867,24.952207565307617,5.121152877807617,20.43568992614746,-42.619606018066406,-28.34345245361328,-4.71022367477417
92.6,-29.49508285522461,20.727949142456055,25.672405242919922,5.062437057495117,20.012237548828125,-42.58085632324219,-27.88545036315918,-4.664920330047607
92.8,-29.336801528930664,20.232280731201172,26.06521224975586,5.064612865447998,19.747949600219727,-41.97613525390625,-29.27350425720215,-4.794840335845947
93.0,-28.916351318359375,19.557025909423828,26.525856018066406,5.067300319671631,19.36944580078125,-41.92357635498047,-30.50109100341797,-5.072054386138916
93.2,-28.496023178100586,18.772430419921875,27.33392333984375,5.141613483428955,19.016569137573242,-41.685916900634766,-30.83640480041504,-3.677445411682129
93.4,-28.030311584472656,17.878925323486328,28.26494026184082,5.269677639007568,18.009693145751953,-41.275142669677734,-31.72730827331543,-3.476287364959717
93.6,-27.779409408569336,17.34494400024414,28.58344268798828,5.3731303215026855,16.700775146484375,-40.762733459472656,-31.458189010620117,-3.5317399501800537
93.8,-27.696937561035156,17.23999786376953,29.073423385620117,5.574378967285156,16.5885066986084,-40.61736297607422,-33.103721618652344,-1.5437843799591064
94.0,-27.457386016845703,16.07164192199707,30.8138427734375,8.401288032531738,16.43998146057129,-40.511165618896484,-32.70270919799805,-0.7099904417991638
94.2,-27.496112823486328,15.89159107208252,30.605268478393555,8.74421501159668,16.15904426574707,-40.47188949584961,-33.14059066772461,-0.38271045684814453
94.4,-27.473417282104492,15.514169692993164,30.326948165893555,11.430882453918457,15.653036117553711,-40.19398880004883,-33.45695877075195,0.19197134673595428
94.6,-27.37485694885254,14.862385749816895,29.964496612548828,11.652019500732422,14.914366722106934,-39.289306640625,-33.887535095214844,0.4352584183216095
94.8,-27.547183990478516,14.50118350982666,29.380216598510742,11.959920883178711,14.676397323608398,-39.057247161865234,-34.624114990234375,0.9328339099884033
95.0,-28.441503524780273,14.010340690612793,28.617013931274414,12.41174602508545,14.175493240356445,-38.6795768737793,-36.140663146972656,1.7485542297363281
95.2,-28.54786491394043,13.903223991394043,28.389142990112305,13.20818042755127,13.815326690673828,-38.41176986694336,-37.31603240966797,2.311894416809082
95.4,-41.666343688964844,-3.131983995437622,27.97871971130371,14.181282043457031,12.558172225952148,-38.265899658203125,-37.59143829345703,2.3712971210479736
95.6,-42.166690826416016,-2.9312736988067627,28.019418716430664,14.437183380126953,10.847545623779297,-37.920387268066406,-37.94856262207031,2.6496386528015137
95.8,-42.200862884521484,-2.910940647125244,20.087308883666992,29.20693588256836,10.6389741897583,-37.89006805419922,-37.877323150634766,2.6409339904785156
96.0,-42.61738586425781,-2.714588165283203,17.73134994506836,30.76401138305664,9.767925262451172,-37.5798225402832,-6.940889358520508,82.41793823242188
96.2,-43.37853240966797,-2.3801257610321045,17.414806365966797,31.083415985107422,9.051148414611816,-37.314491271972656,-6.939619064331055,82.4114761352539
96.4,-44.759708404541016,-1.8768470287322998,17.468042373657227,31.16189956665039,8.720771789550781,-37.162841796875,-6.2602009773254395,82.5210952758789
96.6,-45.2674674987793,-1.8510184288024902,17.10696029663086,31.495359420776367,7.837161540985107,-36.561317443847656,-6.342998027801514,82.21371459960938
96.8,-45.928707122802734,-1.8499559164047241,14.882920265197754,30.816743850708008,7.036378860473633,-35.93060302734375,-6.372549533843994,82.19668579101562
97.0,-46.14797592163086,-1.9217932224273682,14.72806453704834,29.89542007446289,7.186849117279053,-35.29008483886719,-6.900039196014404,82.81341552734375
97.2,-46.36863708496094,-2.3205714225769043,15.03573989868164,29.513166427612305,6.970470905303955,-34.03827667236328,-6.192751884460449,82.75809478759766
97.4,-47.04445266723633,-3.60756516456604,14.987070083618164,28.299442291259766,6.849348545074463,-33.77461242675781,-6.367151737213135,82.93389892578125
97.6,-47.34761047363281,-4.163872718811035,14.587675094604492,27.213756561279297,6.338337421417236,-33.07833480834961,-6.812117099761963,83.17059326171875
97.8,-47.52177429199219,-4.472628593444824,16.490755081176758,23.973270416259766,6.332431316375732,-32.94843292236328,-6.193104267120361,83.22126770019531
98.0,-47.82579040527344,-5.089280605316162,16.598058700561523,23.248022079467773,6.430769443511963,-32.578941345214844,-6.218445301055908,83.4317855834961
98.2,-48.20439529418945,-5.649551868438721,16.183218002319336,22.622051239013672,6.3904266357421875,-31.553857803344727,-5.734167098999023,82.87920379638672
98.4,-48.762657165527344,-6.350299835205078,16.023319244384766,22.22173500061035,6.329558372497559,-31.302608489990234,-5.433204650878906,82.57180786132812
98.6,-48.79295349121094,-6.3208723068237305,15.96031379699707,21.709564208984375,-3.460876226425171,-23.69496726989746,-5.227675437927246,81.83356475830078
98.8,-50.64414596557617,-7.818804740905762,15.901254653930664,21.341156005859375,-3.5517325401306152,-23.62594985961914,-5.090671539306641,81.64520263671875
99.0,-51.082969665527344,-8.09483814239502,16.586843490600586,20.606220245361328,-4.12140417098999,-24.001819610595703,-4.762331008911133,81.06106567382812
99.2,-51.37161636352539,-8.47208023071289,16.772350311279297,20.370466232299805,-4.0952229499816895,-23.58346939086914,-4.1666717529296875,80.05998229980469
99.4,-51.523223876953125,-9.078871726989746,17.36313819885254,19.848981857299805,-4.657464504241943,-23.844968795776367,-3.754023551940918,79.42265319824219
99.6,-51.94961929321289,-11.396230697631836,17.609474182128906,19.551950454711914,-4.810153961181641,-23.536779403686523,-3.7795138359069824,79.37997436523438
99.8,-52.33728790283203,-11.402311325073242,17.792774200439453,19.19965934753418,-5.240394592285156,-24.61371421813965,-3.4273841381073,78.96251678466797
100.0,-53.022705078125,-11.400671005249023,18.02675437927246,18.704275131225586,-5.636861324310303,-25.051118850708008,-2.950969934463501,78.31788635253906
100.2,-54.590576171875,-11.386178970336914,17.54665756225586,18.866607666015625,-5.641241550445557,-25.49390411376953,-2.7917561531066895,78.02535247802734
100.4,-56.11819839477539,-12.259055137634277,18.237991333007812,18.110910415649414,-6.070236682891846,-24.88872718811035,-2.634662628173828,77.60987854003906
100.6,-56.75357437133789,-12.827596664428711,17.565189361572266,17.863168716430664,-10.191572189331055,-32.23078536987305,-2.316239833831787,77.56078338623047
100.8,-57.418426513671875,-12.987470626831055,17.907020568847656,17.421630859375,-11.588528633117676,-31.123144149780273,-1.8924415111541748,77.47283935546875
101.0,-57.58721923828125,-13.217860221862793,17.49898338317871,17.098098754882812,-10.88527774810791,-32.178733825683594,-1.635475754737854,77.07830047607422
101.2,-58.330997467041016,-13.308311462402344,17.33199119567871,16.91478729248047,-11.725397109985352,-31.681636810302734,-1.1661947965621948,77.27084350585938
101.4,-58.98373031616211,-13.187856674194336,42.0013542175293,16.3228816986084,-11.030617713928223,-32.06790542602539,-1.235567331314087,76.98621368408203
101.6,-59.59364700317383,-13.08488655090332,42.05276870727539,16.326656341552734,-11.078309059143066,-31.603561401367188,-1.1902307271957397,76.81952667236328
101.8,-59.756465911865234,-13.45842456817627,42.48757553100586,16.053749084472656,-10.739344596862793,-30.930103302001953,-0.9020364284515381,76.20738220214844
102.0,-60.637298583984375,-12.751411437988281,43.0821647644043,15.591304779052734,-10.591204643249512,-30.702661514282227,-0.7289312481880188,75.9502182006836
102.2,-61.12428665161133,-12.459628105163574,43.69893264770508,15.328817367553711,-10.712681770324707,-30.28583526611328,0.06496399641036987,74.90165710449219
102.4,-61.21001434326172,-12.435368537902832,43.748619079589844,15.530068397521973,-9.698602676391602,-29.992300033569336,0.9403783082962036,73.57583618164062
102.6,-61.75140380859375,-12.237931251525879,44.20663833618164,15.677716255187988,-8.915213584899902,-30.162405014038086,1.3630443811416626,73.03130340576172
102.8,-62.2344970703125,-12.032295227050781,45.42741012573242,15.977992057800293,-9.87972640991211,-29.188520431518555,0.8507219552993774,73.98137664794922
103.0,-63.53057098388672,-10.946378707885742,46.395423889160156,12.473052024841309,-8.771245956420898,-29.032642364501953,0.8585179448127747,74.2256851196289
103.2,-63.9969596862793,-10.613862037658691,46.76830291748047,12.241896629333496,-9.05524730682373,-29.20620346069336,1.5247066020965576,73.35840606689453
103.4,-64.52989959716797,-10.286581993103027,46.71788787841797,11.218511581420898,-8.856240272521973,-28.268999099731445,1.7208901643753052,72.947265625
103.6,-64.36610412597656,-9.450343132019043,46.643550872802734,9.726033210754395,-9.494483947753906,-28.59239959716797,1.9619438648223877,72.28567504882812
103.8,-64.74311065673828,-9.265116691589355,45.950931549072266,8.761215209960938,-9.74268913269043,-27.935850143432617,2.063537836074829,72.05741119384766
104.0,-64.51314544677734,-9.052366256713867,44.71052932739258,7.225655555725098,-10.258212089538574,-27.79667091369629,2.1249172687530518,71.57301330566406
104.2,-65.1977310180664,-8.72729778289795,44.205047607421875,6.567646026611328,-10.000900268554688,-27.579208374023438,2.1982903480529785,71.15900421142578
104.4,-66.0960464477539,-8.332550048828125,34.1393928527832,4.436689853668213,-11.360807418823242,-26.877586364746094,2.6390557289123535,70.66389465332031
104.6,-65.95892333984375,-6.938577651977539,35.87646484375,-0.501899778842926,-10.797289848327637,-26.31392478942871,2.8204755783081055,70.3203353881836
104.8,-66.12776947021484,-6.576612949371338,36.090965270996094,0.11559967696666718,-10.36874771118164,-25.80291748046875,3.263080358505249,69.92765045166016
105.0,-66.13866424560547,-5.8907856941223145,36.72236251831055,1.3167225122451782,-9.743659019470215,-25.85208511352539,2.904353618621826,69.80098724365234
105.2,-66.32697296142578,-5.143410682678223,36.52579879760742,2.60448956489563,-10.744091033935547,-25.18696403503418,3.6262543201446533,69.78758239746094
105.4,-66.93377685546875,-4.675580024719238,36.42316818237305,3.109790802001953,-11.063445091247559,-24.820249557495117,3.9869539737701416,70.04443359375
105.6,-67.45387268066406,-4.313150405883789,26.96377944946289,35.85983657836914,-11.469969749450684,-24.874797821044922,3.8490638732910156,70.86835479736328
105.8,-66.7435531616211,-1.7855826616287231,26.90515899658203,35.64575958251953,-12.011770248413086,-24.672683715820312,3.4930524826049805,71.49442291259766
106.0,-67.03013610839844,-1.4446617364883423,28.35489273071289,35.72547912597656,-13.565140724182129,-23.741878509521484,3.3196287155151367,71.70864868164062
106.2,-67.18225860595703,-0.9061419367790222,30.895978927612305,34.77306365966797,-13.590313911437988,-23.109573364257812,3.7254137992858887,71.08663940429688
106.4,-66.57752227783203,-0.7095980048179626,29.43191146850586,35.29990005493164,-13.468658447265625,-23.129070281982422,4.925508975982666,70.18775177001953
106.6,-36.95888137817383,-10.273828506469727,30.79449462890625,36.76329040527344,-13.001086235046387,-23.054075241088867,6.764468193054199,69.0688705444336
106.8,-35.89458465576172,-10.037973403930664,33.8464241027832,35.25565719604492,-14.392925262451172,-22.772872924804688,7.379061222076416,68.7348861694336
107.0,-35.15392303466797,-9.732089042663574,31.625886917114258,36.850364685058594,-14.926407814025879,-22.769210815429688,7.436079502105713,68.70320129394531
107.2,-34.83681106567383,-9.82921028137207,34.24449157714844,35.10343933105469,-15.089369773864746,-23.170255661010742,8.036870956420898,68.33016967773438
107.4,-34.11021423339844,-9.226290702819824,34.209800720214844,35.445335388183594,-15.88620662689209,-23.135629653930664,8.282026290893555,68.17546081542969
107.6,-33.27335739135742,-8.761526107788086,34.47136688232422,35.705360412597656,-17.18518829345703,-23.90313148498535,9.065168380737305,67.7127914428711
107.8,-32.052276611328125,-7.728736400604248,35.4199333190918,34.203304290771484,-17.934032440185547,-24.103727340698242,9.219499588012695,67.5948715209961
108.0,-31.721397399902344,-7.592409133911133,35.5379638671875,34.59161376953125,-18.175952911376953,-24.06972312927246,9.785669326782227,67.53611755371094
108.2,-30.284442901611328,-7.742157459259033,35.95978927612305,34.20714569091797,-18.444089889526367,-23.89333724975586,9.538384437561035,67.21348571777344
108.4,-28.507484436035156,-4.15433406829834,36.51177978515625,33.744728088378906,-18.812423706054688,-24.272293090820312,9.955741882324219,67.16474914550781
108.6,-28.914306640625,-4.3258538246154785,36.58871078491211,33.658573150634766,-19.479450225830078,-24.156518936157227,10.386581420898438,66.9741439819336
108.8,-29.91861343383789,-5.209893226623535,37.06449508666992,33.62483215332031,-19.493623733520508,-24.839946746826172,9.943403244018555,66.96229553222656
109.0,-30.176610946655273,-4.672321796417236,37.14006042480469,32.97727966308594,-19.810691833496094,-24.52556800842285,10.744778633117676,66.59101104736328
109.2,-30.312694549560547,-4.261585235595703,37.35921859741211,32.88182067871094,-20.555133819580078,-24.586959838867188,11.3524751663208,66.18728637695312
109.4,-31.37577247619629,-2.997955083847046,37.379486083984375,32.38655090332031,-20.512571334838867,-24.466527938842773,11.768467903137207,65.87677764892578
109.6,-31.551898956298828,-2.829259157180786,37.61825942993164,31.338092803955078,-22.252098083496094,-25.418474197387695,12.247971534729004,65.51890563964844
109.8,-32.11208724975586,-2.1652746200561523,38.43953323364258,30.353477478027344,-22.887964248657227,-25.661516189575195,12.396682739257812,65.45825958251953
110.0,-32.42131805419922,-1.756460189819336,38.760292053222656,30.110315322875977,-23.500015258789062,-25.878929138183594,13.337661743164062,64.83123779296875
110.2,-32.97069549560547,-1.3305341005325317,39.085330963134766,29.89565086364746,-23.966999053955078,-26.043527603149414,14.261711120605469,64.52984619140625
110.4,-33.19562530517578,-0.08029766380786896,39.17877960205078,29.64134407043457,-24.52052879333496,-26.200101852416992,14.942493438720703,64.67666625976562
110.6,-33.931488037109375,-0.6443547606468201,39.74052047729492,29.180252075195312,-24.823436737060547,-26.31558609008789,14.702614784240723,64.51873779296875
110.8,-33.85396194458008,-0.39636680483818054,39.98488235473633,29.033985137939453,-25.06880760192871,-26.387401580810547,14.172593116760254,64.2430648803711
111.0,-34.302101135253906,-0.00554940989241004,40.22740173339844,28.610429763793945,-25.544755935668945,-26.492887496948242,14.355060577392578,63.839088439941406
111.2,-34.97589111328125,0.21168340742588043,40.53870391845703,27.725107192993164,-27.493181228637695,-27.039323806762695,14.25057315826416,63.49647903442383
111.4,-35.13845443725586,0.31152915954589844,41.09691619873047,27.28062629699707,-28.06269073486328,-27.1740665435791,14.526214599609375,63.25059127807617
111.6,-36.34162902832031,0.5115227699279785,42.149024963378906,26.531513214111328,-28.55359649658203,-27.254196166992188,14.925607681274414,63.27906799316406
111.8,-37.37833023071289,1.1554412841796875,57.429508209228516,15.534978866577148,-29.2420597076416,-27.7327938079834,15.260452270507812,63.37548065185547
112.0,-37.6380729675293,1.3060433864593506,57.319923400878906,15.172161102294922,-29.946786880493164,-28.171907424926758,15.812615394592285,63.143959045410156
112.2,-37.41085433959961,1.0910013914108276,57.339691162109375,14.672869682312012,-29.144054412841797,-28.705434799194336,15.3638277053833,62.548912048339844
112.4,-40.11420822143555,2.533701181411743,56.966278076171875,14.396265029907227,-29.01494026184082,-28.911548614501953,15.04366683959961,61.98362350463867
112.6,-40.89764404296875,2.9010117053985596,56.53689956665039,14.053443908691406,-29.85370445251465,-28.5678653717041,15.220311164855957,61.623172760009766
112.8,-41.071685791015625,2.909087896347046,56.53253173828125,13.801231384277344,-29.558406829833984,-29.109941482543945,15.963062286376953,61.734588623046875
113.0,-41.46226119995117,3.1855292320251465,55.4632682800293,12.88557243347168,-29.317468643188477,-29.85359764099121,16.471601486206055,61.610347747802734
113.2,-41.73700714111328,3.3752939701080322,56.68495178222656,12.806726455688477,-27.504053115844727,-35.4856071472168,16.6732234954834,61.47212219238281
113.4,-42.115840911865234,3.5661065578460693,55.96685791015625,12.514208793640137,-27.31479263305664,-35.96744155883789,16.935497283935547,61.0919189453125
113.6,-42.379146575927734,3.7022204399108887,54.873722076416016,12.459973335266113,-26.5878849029541,-35.4071159362793,17.540420532226562,60.03190612792969
113.8,-42.93077850341797,4.198105335235596,47.95843505859375,10.888834953308105,-27.03574562072754,-35.33753967285156,17.85140037536621,59.912254333496094
114.0,-43.33277130126953,4.615176677703857,47.83534622192383,9.69392204284668,-28.02719497680664,-35.03597640991211,17.693626403808594,59.15632247924805
114.2,-43.57944107055664,4.8088884353637695,48.50619125366211,7.9316301345825195,-31.25393295288086,-40.1329460144043,17.9448299407959,59.25408935546875
114.4,-43.827171325683594,5.182524681091309,41.482112884521484,-2.22615647315979,-30.665307998657227,-40.6669807434082,18.369604110717773,59.43210220336914
114.6,-44.279823303222656,4.694417476654053,40.68086242675781,-2.991532802581787,-30.490867614746094,-41.049171447753906,18.87453269958496,59.547882080078125
114.8,-44.6904296875,4.977863311767578,39.61157989501953,-4.149896144866943,-29.652814865112305,-43.58287811279297,19.61736488342285,59.683746337890625
115.0,-44.47513198852539,5.389925479888916,39.600379943847656,-4.732481956481934,-29.56014633178711,-44.09891891479492,19.800092697143555,59.70882034301758
115.2,-44.685489654541016,5.444730281829834,39.87929153442383,-4.588615417480469,-29.484846115112305,-44.19795608520508,20.448047637939453,59.7551383972168
115.4,-45.062904357910156,5.87546443939209,40.556671142578125,-5.577472686767578,-29.587905883789062,-44.46756362915039,21.69122314453125,59.801822662353516
115.6,-44.99919891357422,6.43319845199585,42.02729797363281,-10.397257804870605,-29.32082748413086,-45.059383392333984,22.385713577270508,59.808101654052734
115.8,-44.93733215332031,6.322780609130859,42.84678649902344,-11.035467147827148,-28.493356704711914,-45.26682662963867,23.045852661132812,59.98810958862305
116.0,-45.40834045410156,5.971850395202637,43.496803283691406,-11.85496997833252,-29.123779296875,-45.526329040527344,23.11672592163086,59.96780014038086
116.2,-46.235877990722656,6.222988128662109,43.54106521606445,-12.27963638305664,-28.748350143432617,-46.470027923583984,23.47892951965332,59.69622039794922
116.4,-46.993343353271484,6.446604251861572,44.1031608581543,-12.855772018432617,-28.091922760009766,-47.975894927978516,23.886472702026367,59.546913146972656
116.6,-47.31566619873047,6.618466854095459,44.38077163696289,-13.185710906982422,-26.065698623657227,-49.143287658691406,23.89138412475586,60.24507522583008
116.8,-46.8321418762207,6.527756214141846,44.71943664550781,-13.540459632873535,-25.60199546813965,-49.474124908447266,24.253963470458984,59.89814758300781
117.0,-47.86712646484375,6.8616437911987305,46.03794479370117,-13.851314544677734,-24.919038772583008,-49.8849983215332,24.445974349975586,59.87495040893555
117.2,-48.952369689941406,7.293407440185547,45.193233489990234,-14.207209587097168,-24.626379013061523,-49.60392761230469,24.470552444458008,60.08833312988281
117.4,-49.174320220947266,7.393958568572998,48.84498977661133,-13.518969535827637,-24.15812110900879,-50.072265625,24.406517028808594,60.51393127441406
117.6,-49.760623931884766,7.68517541885376,50.1697883605957,-13.683517456054688,-24.034879684448242,-49.926761627197266,24.54819107055664,60.6412239074707
117.8,-49.93253707885742,7.80806827545166,51.258323669433594,-13.822996139526367,-23.41400718688965,-50.21990966796875,24.81386375427246,60.838104248046875


==> data/others.csv <==
Progress,clip_vit,clip_resnet,mae,dino_similarity,ae_finetune,ours,resnet
0.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.1,0.9929284170747329,0.9703506883171517,0.9998496302101955,0.9888959203581263,0.991399050137624,0.999802281334915,0.9923479678927014
0.2,0.9896114159352314,0.9700404989565429,0.9997748344270811,0.983923001951963,0.9838616170118171,0.999546005529306,0.9885020410611683
0.3,0.9867201457581996,0.9693560714268655,0.9997076813946039,0.9792470073595958,0.976335978260694,0.9992422429075221,0.9848637530862295
0.4,0.9840331566340599,0.968923788538361,0.999644626999764,0.974768175311291,0.9690638592439271,0.9989020646271237,0.9813908123478294
0.5,0.9814560944344849,0.9686041313849681,0.9995856226344736,0.9702559172170129,0.9619126244717267,0.9985344975522769,0.978066949856264
0.6,0.9790725762476119,0.9679001486564649,0.9995297790032556,0.9658620179049491,0.9549846457547247,0.9981337767033269,0.9748415463258224
0.7,0.9768808639543356,0.9670356314841433,0.9994723960436254,0.9615600089306743,0.9481822295429754,0.9976977314684159,0.9717425716081188
0.8,0.9748996424223465,0.9666858034180599,0.9994167808237974,0.9573610045004426,0.9415624238799762,0.9972242633029026,0.9687472639859067
0.9,0.9729865160116333,0.9660456325662724,0.9993631746234319,0.9531263544267908,0.9351153394232489,0.9967115022292946,0.9658335862577749
1.0,0.97115915950817,0.9656940663079187,0.9993088439872244,0.9490259471835958,0.9288321534323709,0.9961661890130274,0.9629026064563408
1.1,0.969387170440788,0.9652770460210797,0.9992554927428446,0.9449322860455212,0.9227218411267014,0.99558780181684,0.9600557191660316
1.2,0.9677384697976725,0.9643372525767782,0.9992030093417964,0.9409740082934377,0.9168431448723466,0.9949756299202263,0.9573345120998239
1.3,0.9661638243343482,0.9638381731323621,0.9991499561314903,0.937042624835747,0.9111663106256729,0.9943292241974316,0.9546130132936843
1.4,0.9646604547373935,0.9635876078796612,0.9990977777283131,0.9333212265662924,0.9057534278535229,0.9936395012816456,0.9519774108998481
1.5,0.9631476832054859,0.9627373672941318,0.9990458440484702,0.9296049397995907,0.90051105730807,0.992907123987175,0.9493746565033739
1.6,0.9617327327116781,0.9624700963003584,0.9989939413491666,0.9258972986155427,0.8954671460508435,0.9921331245940003,0.946864488039075
1.7,0.9603566896774182,0.9617950051143871,0.9989419973985102,0.9223310906902679,0.8905814400430233,0.9913182998276503,0.944418342887832
1.8,0.9589622124610331,0.9613990491659568,0.9988882037554057,0.9188739709157946,0.8858666140456982,0.9904743411263321,0.9420393109189762
1.9,0.9576954669286941,0.9612195183215463,0.9988352212384737,0.9155113728781707,0.8812785501590308,0.9896014334557885,0.9397248624549894
2.0,0.9564753428459596,0.9604283390235546,0.9987829474320051,0.9122434981813548,0.8768829502127292,0.9886991656776909,0.9374822414678443
2.1,0.9553034391840294,0.9599146585056699,0.9987331069564338,0.9091008542191588,0.8726328470348866,0.9877671370529536,0.935320421521442
2.2,0.9542534852212613,0.9595946299035516,0.9986837678653259,0.9060247670018602,0.8685600677481473,0.9867977851531964,0.933170073033061
2.3,0.9532347103206468,0.9590887229500793,0.9986350552669288,0.9030274993440294,0.8646508259353054,0.9857899806021464,0.9311470045646462
2.4,0.9522695992535278,0.9587933342495872,0.9985855392814453,0.9001727522154821,0.860869055973929,0.9847430382076177,0.9291815795393304
2.5,0.9513394838573914,0.9582098748212093,0.9985387910407091,0.8973428259248729,0.8571765806883814,0.9836564093822073,0.9272445459979516
2.6,0.9504574964622187,0.9579483165638826,0.9984928478298153,0.8946260269958722,0.8536187969466382,0.9825287104440278,0.9253391558043288
2.7,0.9496197430381206,0.9574235553562316,0.9984492129430326,0.8920461378685817,0.8502170242055174,0.9813603449078707,0.9235455089594556
2.8,0.9488171632179385,0.9572230688016261,0.9984051978147372,0.8895282682070207,0.8469337223848878,0.98015185307443,0.9217988491292662
2.9,0.9480347284943543,0.9568476186400676,0.9983633988011951,0.8870805916913622,0.843751127910915,0.978903741022261,0.9200824738050984
3.0,0.947320073094694,0.9561629636963407,0.9983215838961241,0.8847620771222471,0.8407194041010526,0.9776126626186862,0.9184772178808337
3.1,0.9466172136092704,0.9560571033420777,0.998279742463457,0.8824999622413137,0.8378592700431794,0.9762788424389782,0.9168977465051685
3.2,0.9459200319780166,0.955763610378433,0.9982396742794497,0.8802892975975396,0.8350736139320561,0.9749028719142792,0.9153655008506134
3.3,0.9452146237584433,0.9553058797047645,0.9981992663016359,0.8781573392953393,0.8323816160932784,0.9734852216524064,0.9138976817208158
3.4,0.9445702691613833,0.9549907760271531,0.9981594368963678,0.8761450645405231,0.8297894206253046,0.9720312748878385,0.9124590392762401
3.5,0.9439491940162191,0.9545475972099422,0.9981208981446328,0.874189338168722,0.8273330018696134,0.9705405025348266,0.911096808095823
3.6,0.9433377384391424,0.9543710125562798,0.9980825186816261,0.8723334021989577,0.8249987238909658,0.969011716950007,0.9097649103841916
3.7,0.9427134102769938,0.9540473749262726,0.9980452502265365,0.8705179386862741,0.8227521386769903,0.9674439833759465,0.9084761879244835
3.8,0.9421399520815292,0.9537945669371315,0.9980091272658398,0.8687850863958274,0.820657883802538,0.9658324077768122,0.9072165954869281
3.9,0.9415780352476304,0.9537477497715869,0.9979729151182785,0.8670706285878041,0.8186505145672006,0.964177643018264,0.9060159959450957
4.0,0.9410216044328601,0.9534034468121009,0.9979385382182642,0.8654257337260495,0.816706526029775,0.9624810313294868,0.904882354317253
4.1,0.9404714081791498,0.9528796679895619,0.9979046251623347,0.8638156533488055,0.8148425300564793,0.9607437594531218,0.9037657876498778
4.2,0.9398975393502793,0.952837738842103,0.9978724388011526,0.8622329571197688,0.813078881230754,0.9589755971680054,0.9026803283321693
4.3,0.9393248795612117,0.9525470785738658,0.9978420680428013,0.8607492285909044,0.811403237822091,0.9571778817481202,0.9016380290174172
4.4,0.9387934039931307,0.9519370360454593,0.997813041549702,0.8593031289157267,0.8097910594247592,0.95535066625381,0.900625992739438
4.5,0.9382458627634401,0.9520046454428623,0.9977847187092171,0.8579013395991062,0.8082431706558346,0.9534939145899143,0.8996879555018769
4.6,0.9377629367943562,0.9517981388077208,0.9977561938299478,0.8565476672614809,0.8067486179165407,0.9516048087138491,0.8987361071813106
4.7,0.9372818694888156,0.951795647995655,0.9977283143382525,0.8552177436571119,0.8052698632084693,0.9496824734602141,0.8978370899903736
4.8,0.936849500490157,0.9512504935148187,0.9977006608396561,0.8539710507341162,0.803857171728292,0.9477264158344437,0.897003956385298
4.9,0.9363736838058936,0.9514037795190569,0.9976749229097309,0.852696194888916,0.8024727272270856,0.9457363785680775,0.8961842112116004
5.0,0.9358291022013241,0.9507668628500764,0.9976483316519315,0.8514689237881117,0.8011273113072114,0.943703310969243,0.8953894017882509
5.1,0.9352884415921731,0.9508607806939536,0.9976237135379196,0.850306800652482,0.79987805060023,0.9416263892142896,0.8946358995982399
5.2,0.9348493094081757,0.9506381047314917,0.9975990564066237,0.8491896778801724,0.79869421298759,0.9395063757503176,0.8938749766621777
5.3,0.934355965350293,0.9505794107279392,0.9975757320207669,0.8481370013312794,0.7975498814628679,0.9373438154490706,0.8931439546147558
5.4,0.9338257677508451,0.9501943933079877,0.9975536044360852,0.8471204590867646,0.7964405070723793,0.9351420488236302,0.8924707028447548
5.5,0.9333578451444039,0.9499654691183972,0.9975321451139172,0.8460810326720263,0.7954518609345241,0.9329013400858227,0.8918030584737817
5.6,0.9329321044335471,0.9502132180999925,0.997511874215103,0.8451040054361529,0.7944966903488251,0.9306213560545886,0.8911849796453303
5.7,0.9324746932226438,0.9500499984815448,0.9974929985394448,0.8441471430433577,0.7935585777730969,0.9283019107834605,0.8906083860181984
5.8,0.9320908688121424,0.9496583738363517,0.9974732819291187,0.8432755445315478,0.7926905787335516,0.9259415507550041,0.8900314458713726
5.9,0.9316717158827924,0.9496990608932305,0.9974558453574234,0.8423560540831478,0.7918729347811122,0.9235404695019644,0.8895064447623222
6.0,0.9312606189009781,0.9494747053735764,0.9974378492811647,0.84145052740632,0.7910591937438336,0.9210992184882559,0.8889841921516274
6.1,0.9309106297492448,0.9493946072239373,0.9974218598566486,0.8405884959541942,0.7903217108856018,0.9186183054851329,0.8885135390278354
6.2,0.9305504902512932,0.9494292788334623,0.9974058092359925,0.8397753091444562,0.7896028312713601,0.9161010153930784,0.8880717464344742
6.3,0.9301938644950146,0.9491964487132823,0.9973899275706736,0.8390223050303189,0.7889197512499335,0.9135477477415563,0.8876594511419827
6.4,0.9298841941088887,0.9488929461042444,0.997375740040826,0.8382959246103028,0.7882755014777357,0.910958153549785,0.887261569342662
6.5,0.9295513508179646,0.9490316877619449,0.9973613971634426,0.8375221119278305,0.7876811190881118,0.9083319364157411,0.8868916266729742
6.6,0.9292288720126128,0.9487278402405288,0.9973480391968794,0.8367881595707426,0.7871513522540405,0.9056735468070278,0.886563052649417
6.7,0.9289200009367464,0.9488116944198213,0.9973362891196371,0.836091839543538,0.7866915364533046,0.9029849139481646,0.8862436567762435
6.8,0.9286576969474882,0.9487008900464315,0.9973234488346681,0.8354651974485838,0.7862559166873815,0.9002670717858539,0.8860147900926127
6.9,0.9283182338765648,0.9482742631796034,0.9973107282759964,0.834892626710106,0.7858418098843267,0.8975209736494628,0.8857722328507962
7.0,0.9280732395601883,0.9485547388769369,0.997299295198846,0.8342652993263794,0.7854635615043497,0.8947416272351936,0.8855211252709261
7.1,0.927788042032678,0.9484800464581317,0.9972883785648426,0.8336427185693658,0.7850901773314986,0.891927331701849,0.8853473834317969
7.2,0.9275805692699308,0.9484881042947748,0.997278394582765,0.8330907375343787,0.7847517336354908,0.8890776641481657,0.8851928867714728
7.3,0.9273710998650447,0.9485576684859864,0.9972690774452365,0.8325272525339438,0.7844515769346118,0.8861922292188293,0.8850704057928405
7.4,0.9271137896470213,0.9481392125588003,0.9972596689097627,0.8319971680500009,0.7841984377251169,0.8832739898525089,0.8849574218479769
7.5,0.9269193736244811,0.9482536950167851,0.9972503882218473,0.8315800752942349,0.7839772439692697,0.8803236273912721,0.8848743531831913
7.6,0.9267439587192421,0.9483403874574251,0.9972418398214778,0.8311116150273256,0.7837684304328223,0.8773409345303983,0.8848434906236812
7.7,0.9265891145436486,0.9481605782461632,0.9972345216677111,0.8307084153226341,0.7835734608573219,0.8743257601788866,0.8847944019170362
7.8,0.9264312937816246,0.9481271413812788,0.9972274274769237,0.8303110863142531,0.7834334142765444,0.8712771664034504,0.8847945278400672
7.9,0.9262751506515604,0.947996125061156,0.9972212981505978,0.8299475272297433,0.7833377381142806,0.8681953439988217,0.8847820235092277
8.0,0.9262012832207176,0.9479735702734484,0.9972154214047655,0.829599923442349,0.7832618437248245,0.8650808553589256,0.8848042046333361
8.1,0.9260693808720118,0.9481868243094634,0.9972103285626244,0.82930423495544,0.7832082968327111,0.8619341983812969,0.8848797458188711
8.2,0.9259789565838843,0.9479408211186499,0.9972053928755218,0.8290751433079053,0.7831944651743835,0.8587547591693558,0.8849628037523232
8.3,0.9258384618933604,0.9480540404811185,0.9972002288705206,0.8288589060644089,0.7832203009590465,0.8555423965527238,0.885110960526894
8.4,0.9257599160734384,0.9482975633682965,0.9971968277442647,0.8286516273716583,0.7832133643868601,0.8522972777479343,0.8852738005439501
8.5,0.9256782119845318,0.9478953442214274,0.9971930238315598,0.8284489172344152,0.783233007592161,0.8490196030387814,0.8854782351796867
8.6,0.9256667085451716,0.9480607956769761,0.9971911841438792,0.8282022590628169,0.7832531427437959,0.8457075699859498,0.8857376096981486
8.7,0.925703553424047,0.9480372875555011,0.9971871954509972,0.8280561373158648,0.7832868761307636,0.8423604671735381,0.8859677947399266
8.8,0.9256876531786509,0.9480644514669333,0.99718378745318,0.827945187225936,0.7833708340096733,0.8389781416824141,0.8862422838692725
8.9,0.9256544109925552,0.9480037019492953,0.997181597957166,0.8278339905281321,0.7834819952440664,0.835560466823367,0.8865383956298717
9.0,0.9257004935236157,0.9479589895752678,0.9971785751348403,0.8277452627937754,0.7836080813127335,0.832110220820545,0.8868131229698495
9.1,0.9257231902244392,0.9478960999421288,0.9971761343134083,0.827679165448677,0.7837645081441141,0.8286290354212174,0.8871079888851682
9.2,0.925829840162973,0.9482052417958854,0.9971759221052668,0.8276033907027096,0.7839439974059471,0.8251177508019609,0.8873935041223567
9.3,0.9258111202337468,0.948266967903978,0.997174960292973,0.8275787310286064,0.7841395471316537,0.8215771468295779,0.8877238074454773
9.4,0.9258016621368169,0.9483785809896975,0.9971738823313471,0.8275393802882733,0.7843829818181248,0.818004177828771,0.8880624262922617
9.5,0.9258418180326112,0.9483771299967025,0.9971713420304227,0.8274718094656643,0.7846579210718633,0.8143974556663638,0.8884002607295288
9.6,0.9258934054342811,0.9481544117482323,0.9971692945433452,0.8274174031548884,0.7849429994885447,0.8107568236554825,0.8887212142124746
9.7,0.9260173030862765,0.9484296229273528,0.9971662692367096,0.8274105335833672,0.7852350896203742,0.8070821865328782,0.8890388287948773
9.8,0.926105480966698,0.9481562939675322,0.9971637205534745,0.8273192495025624,0.7855104100246472,0.8033802057581789,0.8893875907350361
9.9,0.9261857182674953,0.9482473757038589,0.9971604144546069,0.8273016599043966,0.7857766203532591,0.7996539131218008,0.8896908679485261
10.0,0.9263205148856543,0.9484407778267827,0.9971568811212769,0.8272923035966029,0.7860287051918883,0.7959037201246529,0.8899876323105158
10.1,0.9264274195277851,0.9483283477358441,0.9971540520591382,0.8272732354572961,0.7862677662996144,0.7921299802980165,0.8902823191526977
10.2,0.9265041231623754,0.948464501457913,0.9971504237277887,0.8272175228764324,0.7864346832611108,0.788327215918064,0.8905686685857803
10.3,0.9265463494854436,0.948401641563215,0.997146392780954,0.827104397325899,0.7865285084127962,0.7844929604640957,0.8907267319210399
10.4,0.9265527468511906,0.9482335063103099,0.9971389088893432,0.8269320852636792,0.7864809578820454,0.7806271349884494,0.8907649776117665
10.5,0.9265018779207571,0.9483764406919072,0.9971302677946897,0.8265643910970192,0.7862816611872108,0.7767296956328916,0.8906776668297146
10.6,0.9263880024379358,0.9482980058387053,0.997121169748501,0.8260174282638618,0.7859746312484288,0.7728039416444021,0.890554364877023
10.7,0.9262574237796373,0.948379618445289,0.9971104019709955,0.8254756948865516,0.7856464597227901,0.7688513587592481,0.8903265452246434
10.8,0.9260829530819958,0.9481640788111861,0.9971017856391258,0.8248928088938571,0.7852084335710607,0.764871964660187,0.8900972988928441
10.9,0.9258928074014602,0.9480058848972766,0.9970915299288736,0.8243555413367182,0.7847655522140343,0.7608657805573811,0.8898868777233201
11.0,0.925676413809185,0.9481560053271031,0.9970797729544275,0.8237472864565373,0.7843036870345306,0.7568288963878708,0.8896499110782033
11.1,0.9254265312713613,0.9478601940379762,0.9970690304212201,0.8232119079699353,0.7838390944808952,0.752759704855434,0.8893689942881576
11.2,0.9252172761636125,0.9479231362951274,0.9970561032305147,0.822670559534943,0.7833565045759285,0.7486585579390738,0.8890984947370257
11.3,0.9249742106487484,0.9480928115940483,0.9970444605583745,0.8220905764993413,0.7828751749943231,0.7445258233871298,0.8888227043052631
11.4,0.9247232477819581,0.9478730727233659,0.997030597497119,0.8214401883064277,0.7823213248210802,0.7403627999791061,0.8885291731201833
11.5,0.9244207031935034,0.9477528584024401,0.9970189196002973,0.820786096866751,0.7817795408463843,0.7361702443678716,0.888223818141784
11.6,0.924111638799555,0.9476418937881155,0.9970049837754097,0.8201170477011538,0.7811681585558974,0.7319484190964642,0.8879049920519902
11.7,0.9238152616532885,0.9474101294876462,0.9969909489168707,0.8194223577158746,0.7805612386934838,0.7276975747027297,0.887608108049224
11.8,0.9235269432710511,0.9475108048396058,0.996976812617805,0.8187926056933326,0.7799526695283848,0.7234204508998364,0.887257845164241
11.9,0.9232235651283505,0.9474573061201345,0.9969635405794403,0.8181073238481679,0.7793612253955821,0.7191187652555971,0.886906981568134
12.0,0.9229746565198315,0.9473303095564992,0.9969497656638974,0.8173838879154206,0.77876814254925,0.7147929882443821,0.88651516511848
12.1,0.9227005019477925,0.9475719192812883,0.9969340595608284,0.816585736579977,0.778160444190401,0.7104435871602073,0.8861358470455719
12.2,0.922382989012203,0.9471515132469533,0.9969185792253915,0.815783151055432,0.7775190141365091,0.7060681981923619,0.8856970600901023
12.3,0.9221331846402014,0.946939110921465,0.9969030787062065,0.8149762534485262,0.7768034166519877,0.7016653907847751,0.8851877052564625
12.4,0.9218122097718667,0.9470414811228781,0.9968854367677505,0.8141385682715798,0.7760215543812863,0.6972351398921116,0.8846393337345262
12.5,0.9214656595773497,0.9465193766226666,0.996869471739929,0.8133000088067507,0.7751970216137846,0.6927774215125655,0.8840547033848423
12.6,0.9211901936395226,0.9464765247484392,0.9968528560209488,0.8124405526828264,0.77436906880866,0.6882949868680773,0.8834629360855661
12.7,0.9208677777247087,0.9463995695338162,0.9968359886741837,0.8115717909560406,0.7735656039113745,0.683789737226352,0.8828815878595494
12.8,0.9205355621739234,0.946296240593919,0.9968204522155625,0.8107017472225605,0.7728019720669659,0.6792621202884093,0.8823120805449209
12.9,0.9202192610163635,0.9462640668190606,0.9968043768341439,0.8098334579582926,0.7720558948964475,0.6747125755148351,0.8817305971059445
13.0,0.9198902732215648,0.9460487650436795,0.996789491170798,0.809009912629252,0.7713135872006539,0.6701401149045115,0.8811803847117764
13.1,0.9195712104456806,0.9459404418688055,0.9967719435832739,0.8081449158197314,0.7705529073998426,0.6655440268491905,0.8806620962765876
13.2,0.9192655686031184,0.9458105112518109,0.9967554073542867,0.8073284035883562,0.7697741172341801,0.660924324508309,0.880148823100751
13.3,0.918917448991161,0.9456977042025778,0.9967382105921803,0.8065417514355331,0.7689796779625914,0.6562810444151825,0.8796152233069063
13.4,0.9186187257833711,0.9457329943128154,0.9967222163068968,0.8058239351450411,0.7682103041080458,0.6516142316841935,0.8791281498560655
13.5,0.9183271652071587,0.9456640778302059,0.9967048343764818,0.8050899040084967,0.7674256351247988,0.646924007368154,0.8786170213267063
13.6,0.9180418363534172,0.9452074314725212,0.9966884628951026,0.8043595889946957,0.7666385008941496,0.642210497442718,0.8781145939541087
13.7,0.9177317920357444,0.9452908232289831,0.9966726069374187,0.8035918885358126,0.7658472159986098,0.6374738055681144,0.877668382872239
13.8,0.9174937028688763,0.9453162649191789,0.9966559952282342,0.8028624934828438,0.7650680317395747,0.6327128848825551,0.8771633403072722
13.9,0.9172224678060301,0.9451779367313878,0.9966399524826628,0.8021325081870813,0.7642893418609583,0.6279272049236172,0.8766929740189537
14.0,0.9169415668124284,0.9449197698927874,0.9966235068241068,0.8014176391966524,0.7635073340467441,0.6231171789436165,0.8762038577395981
14.1,0.916675408734891,0.9449756226282363,0.9966077107476988,0.8007237819994945,0.7627549586599837,0.6182832103036381,0.8757274991647502
14.2,0.9164236218039832,0.944855082830909,0.9965910545049633,0.8000585855973686,0.7620172323201897,0.6134272424315641,0.8752298526142406
14.3,0.9161732137400276,0.9446338100468451,0.996574536176254,0.7993951238317442,0.7612746251183762,0.6085504370141298,0.874770229912095
14.4,0.9159274712746711,0.9448092662558022,0.996559211432717,0.798724062516921,0.7605845897626662,0.6036526485389794,0.8743261206441518
14.5,0.9156754311489437,0.9445822710276612,0.9965438752029174,0.7980857602230036,0.7598846232495695,0.5987337914576562,0.8739135607595919
14.6,0.9154295592946001,0.9446149375890951,0.9965274503069522,0.7974569341223096,0.759209384850548,0.593792021751479,0.8735229003168616
14.7,0.9151622338425622,0.9443861978666658,0.9965131324168042,0.7968572850107468,0.7585426415650114,0.5888264041635175,0.873122289081219
14.8,0.9149130716646505,0.9441017735382814,0.9964995463675552,0.7962612037938058,0.7578859540243037,0.5838375241384781,0.8727791587167696
14.9,0.9147025386129322,0.9440770809024184,0.996486048404788,0.7957125571412853,0.7572531102753234,0.5788259039239644,0.8724631561914937
15.0,0.914509968530452,0.9441002152567666,0.9964735810884112,0.7951547640728885,0.7566467543792247,0.5737927583896142,0.8721380876212476
15.1,0.9143696813469319,0.9440377781038704,0.9964607635766755,0.7946538253225957,0.7560523931564355,0.5687387649738765,0.8718539701724282
15.2,0.9142177630137349,0.9440352529802615,0.9964471701466028,0.794205515757943,0.7554883784228853,0.5636639476132878,0.8716116206506108
15.3,0.9140391996834335,0.9437571759980825,0.9964346038868995,0.7937421107927656,0.7549491851397941,0.5585683703339689,0.8713563337238444
15.4,0.9139093080797566,0.9438577872136574,0.9964227917056151,0.793378699925153,0.7544322002652174,0.5534530623744734,0.8711189510436609
15.5,0.9137572122900939,0.9440426588964107,0.9964118182228044,0.793013802788621,0.7539596162116429,0.5483191484026777,0.8708715569975419
15.6,0.9135934161081368,0.9439314587256922,0.9964005355496576,0.7926780560709932,0.7535304008956915,0.5431670667708874,0.8706755515304009
15.7,0.9134021811206883,0.9438684938652436,0.996388558278865,0.7923626843248261,0.7531074302537206,0.537997244018878,0.8704812924773152
15.8,0.9132805595370986,0.9439526477040379,0.9963762446707883,0.7920736691204656,0.7527605592004438,0.5328089250779434,0.8702998572804544
15.9,0.9131358211283533,0.943819372921235,0.996365935808591,0.7917795052564709,0.7524320396778741,0.5276014042770726,0.870155388916147
16.0,0.9130361080416854,0.9438533116913664,0.9963569720018407,0.7915613283667647,0.7521307861243782,0.5223748517250005,0.8700329400930243
16.1,0.9129488773825053,0.943964114147822,0.996347727323299,0.7913763368528104,0.7518246042228717,0.5171294201044672,0.8699087466846384
16.2,0.9128560800235672,0.9438640092434161,0.9963388623444496,0.7911472092054296,0.751528860124893,0.5118663834987592,0.8697956520387556
16.3,0.9127132211521192,0.9437420422523021,0.9963292076774093,0.7909140745167101,0.7512482258339046,0.5065867700861194,0.8696870240394431
16.4,0.9125935653327214,0.9436731153335177,0.9963201114546152,0.7907172828761879,0.7510039875305249,0.5012906247303884,0.8696172419681406
16.5,0.9125179868036774,0.9436847063013929,0.9963127098988102,0.7904950847345686,0.7507720753441665,0.4959780222128297,0.8695306451436187
16.6,0.9123853364376797,0.9437159263923173,0.9963058151574287,0.7903540521563686,0.7505578853019091,0.49064784958712104,0.8694864749866572
16.7,0.9122820985134138,0.9436758175975173,0.9962982737643727,0.7901789362182763,0.7503600328254548,0.4852993811663255,0.8694752144966719
16.8,0.9122005496472853,0.9437777065127864,0.996290723531934,0.7899847598216387,0.7502208197535841,0.4799331813484914,0.8694780274666786
16.9,0.9121004777646345,0.94381964862682,0.9962834033198554,0.7897849951381356,0.7500758412940292,0.47454979301612266,0.8694694424633407
17.0,0.9120409542935766,0.9437890652750406,0.9962754791559103,0.7895711194447946,0.7499566396290707,0.46915031810849606,0.8694717603299432
17.1,0.9119897918458018,0.9437219277184513,0.9962673583022905,0.7893933832718716,0.7498582955090399,0.4637355104740266,0.8694481050090251
17.2,0.9119531669963612,0.9438391261101235,0.9962598052728153,0.789210520563169,0.7497292940571502,0.45830525825346385,0.8694239124966694
17.3,0.9118973258135183,0.9437486441418395,0.9962520198246813,0.7889866500390287,0.7496136796885359,0.4528594620684236,0.8694138008872476
17.4,0.911860471172002,0.9437574888622667,0.9962452108254083,0.7887340696521892,0.7494884984374609,0.4473980037278902,0.8694107062794277
17.5,0.9118160031885987,0.9436380045919629,0.9962386794637862,0.7885174761469919,0.7493496478917471,0.44192090385289623,0.8694282687214325
17.6,0.9117734636573014,0.9435476039871777,0.9962324344093901,0.7882728217527816,0.7492444884229383,0.43642842775633606,0.8694557580911817
17.7,0.9116864150450298,0.943722644512182,0.9962261170718814,0.787991552443916,0.74912304035134,0.43092083465558545,0.8694659051333024
17.8,0.9116285417549171,0.9437443497449243,0.9962200299406553,0.787735755340896,0.7490091035193157,0.42539811993656146,0.86944585913846
17.9,0.9115304019942356,0.9436244957422609,0.9962136637760477,0.7874618941699858,0.7488620250941801,0.4198602515910872,0.8694359613730462
18.0,0.9114280413823608,0.9437344130222985,0.9962068237883707,0.7872008276003897,0.7487487125609805,0.41430748849940674,0.8694070365488661
18.1,0.91139327308379,0.9437001225209323,0.9961994707651908,0.7869251588482538,0.7486150376770682,0.4087400977828464,0.8693305716683261
18.2,0.9112919221532618,0.9435794140563777,0.9961926437606222,0.786698024333915,0.7484776739280523,0.403158405724376,0.8692981994913025
18.3,0.9111507548267069,0.9435991520244728,0.9961853275143783,0.7864208156367836,0.7483854729263125,0.39756289019860797,0.8692438434206569
18.4,0.9110779432894468,0.9436747254620849,0.9961776179837296,0.7861714423324587,0.7482662780813687,0.3919539247607688,0.8691926890927072
18.5,0.9109471891806371,0.9437388057309339,0.9961707232691884,0.7859529956603325,0.7481908739999302,0.3863318693477696,0.8691120540978841
18.6,0.9108629747509747,0.9436806365078166,0.9961638663866467,0.7856563793157528,0.7481016954992717,0.3806967345657834,0.869054490423358
18.7,0.9107487938941837,0.9436514381164374,0.9961578186070335,0.7853795374637725,0.7480143483494558,0.3750482702763552,0.8689898488017954
18.8,0.9107193335594133,0.9436054474182429,0.9961529568939529,0.7851352490642551,0.7479167275096935,0.3693866656041616,0.8689608253006327
18.9,0.9106246483492956,0.9438445706777965,0.9961490813363888,0.7849512573853558,0.7478379937963254,0.36371212814331194,0.8688890813540144
19.0,0.9105068714582866,0.9435962171448382,0.996144596101162,0.7847750937616029,0.7477456678613087,0.35802524562318755,0.8688610442084818
19.1,0.910420730012915,0.9437905542485402,0.9961404684077583,0.7845536190168397,0.7476970772433676,0.35232681298671803,0.8688070928746148
19.2,0.9103556356884658,0.9435724841135138,0.9961358911580438,0.7843922247724974,0.7476899844870089,0.34661725327560067,0.8687881422447895
19.3,0.9103249257892784,0.9435085082812813,0.9961313698339724,0.7842046832557567,0.7476875808356878,0.34089696516430656,0.8687642738315725
19.4,0.9102652953330866,0.9435669969043259,0.9961256913437456,0.7840578210538749,0.7476728696544386,0.3351662537275912,0.8687736541291269
19.5,0.9101954647987743,0.9436795493283134,0.9961207615620686,0.7838679200377427,0.7476622388957406,0.3294252616158899,0.8687717670069021
19.6,0.9101405770897074,0.9434852973854588,0.9961161906237741,0.7837024943317163,0.7476560962569502,0.3236739185955406,0.8687994810595007
19.7,0.9100192678284114,0.9436312619461261,0.9961097360843434,0.7835588921363512,0.7476540519314185,0.3179121749434107,0.868777535352813
19.8,0.9099898372075839,0.9434871549832592,0.9961052319525132,0.7834420414269534,0.7476698619294398,0.31213977321039554,0.8687628947239605
19.9,0.9099285818312162,0.9434173896592514,0.9960984633135537,0.7833535036060639,0.7477145781718044,0.3063563762620772,0.868756462519341
20.0,0.9098451577162273,0.9436426029055709,0.9960923729232257,0.783287157819019,0.7477329657744332,0.3005621293878298,0.8687385145004489
20.1,0.9098423840122338,0.9434497888330451,0.9960860882557913,0.7832319250797444,0.7477728788359147,0.29475718065985734,0.8687000470780085
20.2,0.9098304925096139,0.9435798094840181,0.9960803916505215,0.7831872757904341,0.7478359246781556,0.288941790210894,0.868684814834844
20.3,0.9098036401764055,0.9435890967094391,0.9960729852448995,0.783154041838101,0.7479126242039972,0.2831165230368085,0.8687152507198425
20.4,0.9097733996785375,0.9434513955264134,0.9960669464553756,0.7831438232909769,0.7479954028898576,0.27728214924358535,0.8687402209127515
20.5,0.9097141357910264,0.9437019414601748,0.9960603849861566,0.7831353017073627,0.7480820103392117,0.2714394173102857,0.8687455667772948
20.6,0.9097144560053151,0.9434958476414582,0.9960547025956888,0.7831447316002745,0.7481726157134118,0.2655888466602555,0.8687324442393003
20.7,0.9096627297325091,0.9435071622695556,0.9960487087309876,0.7831273805344304,0.7482634812745301,0.2597304677696807,0.8686560294359247
20.8,0.9096472233470317,0.9437095401386016,0.9960412398086458,0.7831424015752975,0.7483231762018612,0.2538639368611921,0.8685768516776704
20.9,0.9096274943255012,0.943449818821286,0.9960332454824495,0.7831197437500009,0.7483501881840592,0.2479889200548052,0.8684327310521889
21.0,0.9095653102848491,0.9432601446864474,0.9960232883767839,0.7830865955990459,0.74833439081907,0.24210526228540272,0.8683018427974181
21.1,0.9094507929473532,0.9433143700939672,0.9960133851328341,0.7829833265785088,0.7482636025101109,0.23621316089658376,0.8681286687509906
21.2,0.9093638161900977,0.9433255749721431,0.9960056463445865,0.7828825896438194,0.7481919763619234,0.23031303790412802,0.8679935192897154
21.3,0.909281410357783,0.9433072117458392,0.9959940045063793,0.7828153746563493,0.7481096817852776,0.22440531928224589,0.8678483787489941
21.4,0.9091743495546464,0.9432336554886009,0.9959841530530832,0.7826890431532595,0.7480526612385872,0.2184905503990473,0.8677035358723835
21.5,0.9090735264370116,0.9432490225692595,0.9959749176456645,0.7825397322606577,0.7479633544452476,0.21256937194995945,0.8675504014651183
21.6,0.9090066421894385,0.9433985755815865,0.9959638791173744,0.7824318332248549,0.7478791360262924,0.20664221236656394,0.8674197282441732
21.7,0.9088624265640637,0.9432225597036249,0.9959538004204217,0.7822667047771791,0.7477825895922462,0.20070949291247434,0.8672524096801613
21.8,0.9087263521449648,0.9429891687956955,0.9959440988343633,0.7821449573424887,0.747680756912962,0.19477123230648852,0.8670925862089757
21.9,0.9086127808219028,0.9432185611704692,0.9959338900556477,0.7819837976785535,0.7476024241432092,0.18882697057769765,0.8669264002838344
22.0,0.9085058032267772,0.9428952172226802,0.9959225008409474,0.7817679075265516,0.7475174473357595,0.18287669807448045,0.8667593072506347
22.1,0.9084152727056285,0.9431289221655527,0.9959179843289842,0.7815236080198692,0.7474321300166223,0.17692040968951156,0.8666033747448103
22.2,0.908304040345912,0.9429036811017834,0.995912104204244,0.7813200768087056,0.7473111662317269,0.17095776811053104,0.8664624529029206
22.3,0.9082104151923308,0.9431527050468381,0.9959072247556193,0.7810757226410294,0.7471724882986147,0.16498826923305704,0.8662916868167653
22.4,0.9081094325088654,0.9430082845357644,0.9959011579153454,0.7807799737329212,0.7470010749997522,0.159012306739485,0.8661233312327425
22.5,0.9079654285742517,0.9429380608715563,0.9958942219008465,0.7804757706496385,0.7468023298055241,0.15303028322039286,0.8659096348254113
22.6,0.9078381923205451,0.9428848292404168,0.9958869819320163,0.7801093087664709,0.7465159953118691,0.14704307375592193,0.8656862826994441
22.7,0.907707045268509,0.9428978098639067,0.9958792801115601,0.7797102332933197,0.7462228571595637,0.14105201980627585,0.8654384298220124
22.8,0.9075501576472078,0.9427970024732186,0.9958730530605208,0.7792809358721893,0.7459196704779331,0.13505754319755145,0.865183856547606
22.9,0.9073881074299462,0.9426870514327026,0.9958657042144905,0.7788601817979615,0.7455725586683226,0.1290600492141324,0.8649303399639738
23.0,0.9072039434537853,0.9427582721625698,0.9958584644199223,0.7784418549380988,0.7452102680401431,0.12305994134868405,0.8646701639354437
23.1,0.90707434750033,0.9424242011796028,0.9958502092029213,0.7780149167206338,0.744869080918968,0.11705756058443141,0.86438467188422
23.2,0.9069823251373225,0.942498158808561,0.9958435839222574,0.7776002763881217,0.7445336467921434,0.11105294828121073,0.8641003193518173
23.3,0.9068091646441809,0.942428889911419,0.9958362688121422,0.7772198722091931,0.7441841728997262,0.105046162278733,0.863802501686118
23.4,0.9066813788874417,0.9424636997697925,0.9958303652495206,0.776808985151336,0.7438129650960947,0.09903666509482664,0.8635218904301153
23.5,0.9064856170817657,0.9420268456444997,0.9958232989850166,0.7763905200126925,0.743457189738528,0.09302315709295003,0.8632023593140034
23.6,0.9063562253459005,0.9422772663128584,0.9958162539691419,0.7759315253648564,0.7430710360877181,0.08700599800966037,0.8628807241373082
23.7,0.9061568386051461,0.9422729854784081,0.9958089279086721,0.7754986717458,0.742665497507057,0.08098553259936095,0.8625612514145361
23.8,0.9059901444727152,0.9420068682174199,0.9958005895703322,0.7750068518251406,0.7422319693004344,0.07496206652238553,0.8622341369996543
23.9,0.9058040403846495,0.942064814035395,0.9957933254642375,0.7745055930150914,0.7418120879993924,0.06893585764147717,0.8619084663771552
24.0,0.9056173994226386,0.9419546710925056,0.9957858161429463,0.7739802651015064,0.7413701917246538,0.06290718229632472,0.861597245834084
24.1,0.9054009267543945,0.9417090005402227,0.9957786045548878,0.7734323754760366,0.7409296702048798,0.05687632750443977,0.8612959736801545
24.2,0.9051944844016003,0.9418323934155506,0.9957701437193448,0.7728842966362143,0.7404784697949053,0.05084389766543137,0.8609493618959825
24.3,0.9049646080522519,0.9417483781260625,0.9957613711516538,0.7723397629838578,0.7400265729476536,0.044810952178680384,0.860575240303435
24.4,0.9047621504766025,0.9415607849211961,0.9957526967105097,0.7717852389800243,0.7395902588793273,0.03877752525844478,0.8601642392016782
24.5,0.9045222111986,0.9416774689230478,0.9957450187400477,0.7711751662292097,0.7391491735177865,0.03274363171907595,0.8597875384082959
24.6,0.9042862193732373,0.9414058159614613,0.9957364809496131,0.770645346800886,0.7387101585810105,0.026708942157834342,0.859425060888213
24.7,0.9040293976941661,0.9415553492753076,0.9957285803488738,0.7701037849733945,0.7383090942772788,0.020672601303390437,0.8591027060347384
24.8,0.9038042200429671,0.9412190907142839,0.9957209380383929,0.7696319320503293,0.7379225956663593,0.014634945754281673,0.8587602059320157
24.9,0.903622360023907,0.9411581579863774,0.9957148792174263,0.7691306405046081,0.7375875078425255,0.008596348959634867,0.8583964220567052
25.0,0.9034393590407999,0.9411384352788241,0.9957079344158216,0.7687392429246215,0.7372261280757628,0.0025575871409369453,0.8580757967625191
25.1,0.903317307830108,0.9409475907673688,0.9957025516176546,0.7683614729400293,0.7368890357088737,-0.003479833727874734,0.8577845498909744
25.2,0.9031501179457236,0.9409273119268657,0.9956961559069655,0.7679318973899086,0.736574451288716,-0.009515524961434508,0.8574804946359151
25.3,0.9030108803078702,0.9410562728043156,0.995691543429942,0.7674856390923136,0.73625033174216,-0.015549128278931122,0.8572487263903773
25.4,0.9028819926692869,0.9411369059316523,0.9956854318862586,0.7671714358121505,0.7359522560452579,-0.021580408314365557,0.8570574494605256
25.5,0.9027618221684063,0.9408986924864607,0.9956814718691848,0.766837559705175,0.7356846963028143,-0.02760939001704189,0.8568962249965572
25.6,0.9026841213543703,0.9409536445825991,0.9956764106725471,0.7664652444581089,0.7354614769961422,-0.033636036150809956,0.8567090295490792
25.7,0.9026188136293177,0.9407912918467346,0.9956722058205002,0.7661986615257239,0.7352745122225647,-0.03966031554864478,0.8565099708357258
25.8,0.9025107233509202,0.9410961464932132,0.9956680398037663,0.7659238544306194,0.7350924761250507,-0.04568239018852118,0.8563596681973026
25.9,0.9024504387046078,0.9411245200434817,0.9956633263804822,0.7656701431158798,0.7349002029752313,-0.05170272658488385,0.8562239998675792
26.0,0.9023536252145192,0.9409249234306685,0.9956586288211399,0.7654141148826165,0.7347175844959595,-0.05772075246520136,0.8560892235091744
26.1,0.9023125233361398,0.9407957204842198,0.9956543286426225,0.7651899943655864,0.7345770603723594,-0.06373585242176598,0.8559978181067752
26.2,0.9022789039468682,0.9408744374757969,0.9956519238514234,0.7650416989556519,0.7345023933733571,-0.06974760091727694,0.8559117450018633
26.3,0.9022496530419554,0.9408926036913403,0.9956504111533034,0.7648568886757602,0.7344783638098676,-0.07575634171709594,0.8558627242436205
26.4,0.9022447772759303,0.9409272495723019,0.995648501066069,0.7647087445044326,0.7344155130175735,-0.08176210497047816,0.8558122907241108
26.5,0.9023051673347585,0.9409939489187108,0.9956470607062121,0.7645519854529158,0.7344151377661362,-0.08776498146481095,0.8557951157988598
26.6,0.9023348397636265,0.9410053336009386,0.9956455139616214,0.7644319871487876,0.7344487431897061,-0.09376473363803582,0.8557898301870188
26.7,0.9023666159241942,0.9410380622996041,0.9956444979149259,0.7643286320250849,0.7345359980271284,-0.09976003058540343,0.8557955447023334
26.8,0.9024020909432682,0.9410661029093977,0.995643430292308,0.7642312454088912,0.734600247696593,-0.10575064773746197,0.855840504639166
26.9,0.9024680091810743,0.9408318825307252,0.9956425336885909,0.7641965651865675,0.7347206782893513,-0.11173633000324168,0.8558660382664648
27.0,0.9025434178584795,0.9407883957334311,0.99564298725193,0.7640766499804703,0.7348186949866449,-0.11771735015003512,0.8559318146389352
27.1,0.902622872584033,0.9410583397478951,0.9956430893786153,0.7640088250613829,0.7349251775877828,-0.12369558677313834,0.8560225615417191
27.2,0.9026661554137376,0.9412438197574313,0.9956437780277875,0.7639757553142711,0.7350340336519676,-0.1296707111075921,0.8560800720128445
27.3,0.9027809649717303,0.9410680083560728,0.9956440715985839,0.7639484799271512,0.7351583085770497,-0.13564237743669486,0.8561861534535256
27.4,0.9028595961819752,0.941098327790705,0.995644540808525,0.7639157970970016,0.7352812249879578,-0.14160957282965564,0.8562582093790999
27.5,0.9029495172933892,0.9410635317039454,0.9956436423809746,0.7639548887525379,0.735398380384957,-0.14756901398380068,0.8563199951332743
27.6,0.9030369720757435,0.9411901624581429,0.9956431230064053,0.7639709775661454,0.7354798357515202,-0.1535204027457469,0.8563607717447105
27.7,0.9031522753368274,0.9409484309633748,0.9956426097957157,0.7639784264643733,0.7355401611223285,-0.15946346358385088,0.8564320640372843
27.8,0.9032478691725693,0.9412936942622978,0.9956416606932322,0.7640361460091116,0.73559106038141,-0.1653984023489838,0.8565367337409023
27.9,0.9033275496910611,0.9412880333892889,0.9956416978884336,0.7640384624438132,0.7356379455904453,-0.17132736424296324,0.8566562699613379
28.0,0.9034256526978981,0.9412856684944049,0.9956409616088283,0.7639953224491182,0.7356458223148248,-0.17725004954291565,0.8567923164262944
28.1,0.903474452602678,0.9412938233495056,0.9956405009961741,0.7639524630944821,0.7356922278893876,-0.18316615419188298,0.8569458433469316
28.2,0.9035159050764836,0.9413867148490238,0.9956384859654236,0.7638403422905542,0.7356250548587255,-0.18907523985658667,0.8570528585105373
28.3,0.9035738687368744,0.9414706684046056,0.9956372346610899,0.7637381682688259,0.735536320130199,-0.19497613950960668,0.8571343733388183
28.4,0.9036144633667861,0.9415193225895182,0.9956352692299492,0.7636537596043916,0.7354316083355854,-0.2008687547222943,0.8572150701106986
28.5,0.9035964106532489,0.9412272596078071,0.9956334937204767,0.7635343130517729,0.7353523016493406,-0.20675301057796852,0.8572607309174497
28.6,0.9036103521409605,0.9414803458055288,0.9956341678460018,0.7634533543267245,0.735270305115701,-0.21262864365782183,0.8573231102575781
28.7,0.903604148741334,0.9411321711836108,0.9956300561494794,0.763350231500672,0.735163192360507,-0.21849448221106055,0.8573774522500571
28.8,0.9036046957323456,0.9413806901822117,0.9956274155169301,0.763284627922611,0.7350399399941113,-0.22434999612290563,0.8574312239770272
28.9,0.9036071616644021,0.9414689385808365,0.9956255152174169,0.7632124023398529,0.7349263607279327,-0.23019461703924546,0.8575115926386473
29.0,0.9036452400562539,0.9414486567993416,0.9956237161403118,0.7631306750367345,0.7348168891381149,-0.23602788173554823,0.8575814930080985
29.1,0.9036348268933408,0.9414291647913029,0.995621490471235,0.7630119566524131,0.734746080092374,-0.24184995691271205,0.8576361155842459
29.2,0.9036448199535627,0.9413946202967798,0.9956188970313462,0.7629119867325129,0.7346496254859344,-0.24766071438467174,0.8577113842612116
29.3,0.9036433060907295,0.9413884493700576,0.995616920586983,0.7628367699500623,0.7345583732493246,-0.2534600518227012,0.8577710679691049
29.4,0.9036147267160232,0.941226908352298,0.9956136451061935,0.7627849667380963,0.7344563754807394,-0.25924822644818935,0.8578575139231261
29.5,0.9035942927369194,0.9411542283759645,0.9956109630367628,0.7626410461110784,0.7343579284314915,-0.26502762241954275,0.8579318023120266
29.6,0.9035794653470421,0.9413006255947695,0.9956089369009876,0.7625102712467287,0.7342474751271965,-0.27079774492714703,0.8579877814892489
29.7,0.9035775838326475,0.941290325174397,0.9956045355350471,0.762361411634151,0.7341017699626506,-0.27655809089431954,0.8580397089659362
29.8,0.9035626503942422,0.9413641399735557,0.9956010215450676,0.7622765397749532,0.7339280652470485,-0.2823080733980471,0.8580742383736478
29.9,0.9035314648977354,0.9411047752723509,0.995596370268174,0.7621740319956707,0.7337506671116178,-0.2880467265986731,0.8581152627727425
30.0,0.9034989930823252,0.941500796918333,0.9955932988691462,0.7620807299710641,0.7335453073520221,-0.2937740973492775,0.8581293758709463
30.1,0.9035189686172087,0.9412971698489234,0.9955899725755043,0.7619753057461399,0.7333283826510942,-0.29949026708605103,0.8581410700820545
30.2,0.9035450106262387,0.9412226730410217,0.995586816567585,0.7618954390576044,0.7331286872273377,-0.3051950196102625,0.8581336663686333
30.3,0.903586606164473,0.9412476029018423,0.995582398019052,0.7618074630182787,0.7329170525076767,-0.31088543286607395,0.8581164079674123
30.4,0.9035914073588875,0.9413319469968641,0.9955790742918156,0.7616853096814716,0.7327012005962553,-0.316560815331352,0.8580770842939441
30.5,0.9035689974174648,0.9414219159553585,0.9955741023826334,0.7615274805695091,0.7324943434480302,-0.3222203971645364,0.8580435805488286
30.6,0.903587541983522,0.9412570381874638,0.9955703747359671,0.7613869371656076,0.7322959909135103,-0.32786417041506694,0.8580114672042506
30.7,0.9035316240833682,0.9411240257127524,0.9955659446731022,0.761250359941337,0.7320719714687294,-0.3334994280589413,0.8579081417730768
30.8,0.903459152492807,0.9410816933584556,0.9955617723924682,0.7610870558024658,0.7318572965659568,-0.33912625902423704,0.8578009190669406
30.9,0.9034484683982986,0.9411258285900781,0.9955573026147437,0.7609241441885871,0.7316190643306008,-0.34474483092466823,0.8576807312496115
31.0,0.9034129006587256,0.9410182945567261,0.9955531737381828,0.7607514112252509,0.7313998530230527,-0.35035473269077133,0.8575596980779695
31.1,0.9033416776758725,0.9412233333949543,0.9955482219402836,0.760612205737119,0.7311872204270141,-0.3559494520304988,0.8574158208565184
31.2,0.9033019430054117,0.9410605335690568,0.9955438428559694,0.7605165262961708,0.7309903863537734,-0.3615284815360435,0.8572795037758189
31.3,0.9033110737926513,0.9408998448759215,0.9955391200797986,0.7604471251383845,0.7307926910299292,-0.3670912721209256,0.8571196258447398
31.4,0.9033315902868542,0.9411122495247118,0.9955335464184226,0.7603161482259106,0.7306451837440948,-0.3726374657476057,0.8569792957616108
31.5,0.9033274114363001,0.9412317705708673,0.9955291212306134,0.7602073329738696,0.7305157589426323,-0.3781687776220143,0.8567912384084794
31.6,0.9033412385934629,0.9410646257147269,0.9955246939949407,0.7600778651659789,0.7304011257060838,-0.38368504537222653,0.8566001542198429
31.7,0.9033031918020945,0.9409386648413732,0.9955196598039635,0.759924192886119,0.730260854089557,-0.38918610765775336,0.8564018486922749
31.8,0.9032622627226786,0.9407792768438239,0.9955153949858028,0.7597585917975717,0.7301574833969693,-0.39467173827544993,0.8562367578942968
31.9,0.9032465508024785,0.940910894762396,0.9955080727539141,0.7596411193956494,0.7300554682664917,-0.4001409492214144,0.8560328537594348
32.0,0.9032464874502586,0.9409849789142215,0.9955023447252883,0.7595245200678064,0.7299398256434416,-0.40559374105889723,0.8558243366010495
32.1,0.9031866599408129,0.9410661809509212,0.9954964269373986,0.7594254736599766,0.7298177295202419,-0.41103017754824567,0.8556555900387502
32.2,0.9030889339980267,0.9411775027470956,0.9954902081006258,0.7592811139251426,0.7297017186176271,-0.4164503848228749,0.85548044713091
32.3,0.9030235790364461,0.9408098271961207,0.9954855060372496,0.7591836690395203,0.7295918462737636,-0.4218554431010552,0.8553053559161052
32.4,0.9029714121448705,0.9407320400914857,0.9954803234203463,0.7590172260534029,0.7294890104978594,-0.42724472013362536,0.8550981409556808
32.5,0.902944381806406,0.9407869025257871,0.9954743664278798,0.7589393602284992,0.7293959601038887,-0.4326174811942757,0.8548886704016446
32.6,0.9029344020113428,0.9409540000959777,0.9954697487259043,0.7588872284911152,0.7293165905242982,-0.4379729423039285,0.8546894449922557
32.7,0.9028828664276982,0.9408634566679366,0.9954636432463942,0.7588532382154999,0.7291969556817741,-0.44330852774862206,0.8545036001637256
32.8,0.9028343179504819,0.9408197140059453,0.9954579360245592,0.758749036004289,0.7290716864977237,-0.44862440698055966,0.8542852215542508
32.9,0.9027656400985287,0.9407705683154791,0.9954521434871587,0.7586889130288571,0.7289309140094503,-0.4539208335319482,0.854096105191355
33.0,0.9026659804350876,0.94075414440753,0.995446096270757,0.7586000312351223,0.7287765149869023,-0.45919807466684687,0.853916482460064
33.1,0.902613024491075,0.9408625006977314,0.9954404689942646,0.7584787161552589,0.7286814786009043,-0.4644583117352307,0.8537387705911715
33.2,0.9025692204795723,0.9407355549534673,0.995434742462391,0.7583459034412899,0.7285575323970636,-0.4697010356060853,0.8535325272489994
33.3,0.9024854764196895,0.9406619886259926,0.9954277429939223,0.7582843500419774,0.7284061417638902,-0.47492570756826885,0.8533454086944912
33.4,0.9024135187440087,0.9407430235611458,0.9954221799259797,0.7581957696648385,0.7282683140769962,-0.48013175644274114,0.8531624529942852
33.5,0.90236222995456,0.9407750487164976,0.9954164680997973,0.7581250451828618,0.7281524034561512,-0.4853205907065471,0.8529964206926262
33.6,0.9023055144223173,0.9406846706491209,0.9954113879951234,0.7580176706268482,0.728002640678189,-0.49049199482173406,0.852823501618881
33.7,0.9022796892522508,0.9407480670543048,0.9954066706775158,0.7578634140866043,0.7278477795438894,-0.49564575328925414,0.8526244663646736
33.8,0.9022312644540765,0.9405663710239404,0.9954024506255907,0.7577831231513068,0.7276823612591573,-0.5007817296208033,0.8524703628882639
33.9,0.9021977016320567,0.9405701724071643,0.9953979853726979,0.7576721259341351,0.7275399018703596,-0.5058978850842922,0.8523252971239562
34.0,0.9022154622372568,0.9405185023077146,0.9953942301264425,0.7575709697638239,0.7273910734165009,-0.5109940016277787,0.852164653950537
34.1,0.9022148993321135,0.9404270701643092,0.9953907257570983,0.75741332484859,0.7272078521371481,-0.5160698640222763,0.8520459140909521
34.2,0.9021835857687728,0.9403070835597902,0.9953865884201863,0.7572626633310829,0.7270420864099184,-0.5211251858621561,0.8519148777507792
34.3,0.902155259084762,0.9406843352848233,0.995383555200533,0.757093841535699,0.7268687733321859,-0.5261586788750364,0.8517453325044454
34.4,0.9021046160988413,0.9404850533933198,0.9953798036700366,0.7569655722641374,0.7267297912345965,-0.5311701906276954,0.8515656795598971
34.5,0.9020446039673135,0.9403876682361735,0.9953763584119962,0.7567978488683391,0.7265951165211705,-0.5361596652485998,0.8514106326329195
34.6,0.9020229534305372,0.940691762241787,0.995372442990512,0.7566858307000691,0.726431996830674,-0.5411270805607932,0.851259985582994
34.7,0.9019890317279091,0.9403186677961362,0.9953675927481291,0.7565744535787953,0.7262832844540585,-0.546073938160189,0.8510592788003439
34.8,0.9019448043263044,0.9404414517981341,0.9953627462103765,0.7564044864092091,0.7261124946482174,-0.5509998465585104,0.8508790683892188
34.9,0.9019135094369195,0.9405121584867494,0.9953585682130968,0.7562256794968459,0.7259671823776171,-0.5559042511379662,0.8506787007024764
35.0,0.9018715097166075,0.9404058702762057,0.9953542981045598,0.7560326288539502,0.7258135099804252,-0.560786587077546,0.8505167846771048
35.1,0.9018857749166191,0.9404645179596848,0.9953499714200718,0.7558693288648818,0.7256829811233778,-0.5656454298522027,0.8503481001148756
35.2,0.9018920472272876,0.9402259711466266,0.995346212844698,0.7556968744798438,0.7255747408595528,-0.5704806091257606,0.8502110572227749
35.3,0.9019116875441451,0.9404512258051217,0.9953430520898561,0.7555608943959191,0.7254695562876105,-0.5752921057345679,0.8500689235900077
35.4,0.901922112859743,0.9405499516822653,0.9953393858552331,0.7553776161796886,0.7254424075854369,-0.5800799534568843,0.8499449508371575
35.5,0.9019384479838835,0.9404718823903557,0.9953357973878152,0.7552396022993138,0.7254393965990834,-0.5848459110599313,0.8498448837651732
35.6,0.9019530688690226,0.9402481541130393,0.9953330128315336,0.7551150599390124,0.7254376821333578,-0.5895904766934871,0.8497678717121513
35.7,0.9019804374291481,0.9403952324340723,0.9953303667036919,0.7549710048269987,0.7254478166882128,-0.5943140640980957,0.8497206490411126
35.8,0.9019773649205833,0.9403935594800772,0.995327266244783,0.7548251518130219,0.7254784103778521,-0.599017027406133,0.8496698056320804
35.9,0.9019943976487007,0.9402551414550421,0.9953258619171942,0.7546258321188398,0.7255075955402288,-0.6036975288307784,0.8496140197414549
36.0,0.9019995748144637,0.9403054373260613,0.9953247522645913,0.7544956800442344,0.7255575291678412,-0.6083546390471554,0.84953503093636
36.1,0.9020556438872568,0.9402122192686325,0.9953229968585023,0.7544120613880154,0.7256351739467802,-0.6129873934046075,0.8494780492364703
36.2,0.9021150040489696,0.9404114249037014,0.9953215383516553,0.754302445183699,0.7257478805777797,-0.6175948358786238,0.8494254012396678
36.3,0.9021714003496349,0.9403809881872909,0.9953204958988701,0.7541555671625522,0.7258666620972273,-0.6221755904975221,0.8493997470449031
36.4,0.9022216816006713,0.940387959933276,0.9953201610668495,0.7540771055266204,0.7260430724739757,-0.6267294470219981,0.8494212029852519
36.5,0.9023220647890342,0.9404581386627581,0.995320978556394,0.754027816604464,0.7262382755408313,-0.6312564386736266,0.8494265900816552
36.6,0.902410853182295,0.940506600088445,0.9953217984923166,0.754008099064692,0.7264616001223911,-0.6357565949348738,0.8494269639730556
36.7,0.9024731803691117,0.9405759978487672,0.9953234516321092,0.7540493773863306,0.7267237714128169,-0.640230672272834,0.8494582565630548
36.8,0.9025594829610737,0.9406239470424957,0.9953258637327096,0.7541174556715493,0.7269919354148483,-0.6446785032517073,0.8495253023490751
36.9,0.9026071213830303,0.9405969561116123,0.995327375187154,0.7541968291185472,0.7272686068090859,-0.6490997490480206,0.8496158743024946
37.0,0.902690589615728,0.940532132953585,0.9953288565018484,0.7542595172337151,0.7275447271505862,-0.6534940896296114,0.8496800510703403
37.1,0.902769958487426,0.9404880461536843,0.9953317045218848,0.7543040243085557,0.7278212150126355,-0.657861637212407,0.849744890942032
37.2,0.9028636607634379,0.9405558614280334,0.9953337913803796,0.7543907232599835,0.728157581497161,-0.6622021855617728,0.84981211716655
37.3,0.9029296280942332,0.9406863680834885,0.9953370262990997,0.7544940549128373,0.7284841256684639,-0.6665155026176259,0.8499156527793703
37.4,0.9030683090262543,0.9406905105985365,0.9953395909278986,0.7546477542481329,0.7288559685324657,-0.6708013498817205,0.8500296471717985
37.5,0.9031986640329097,0.9405809175116039,0.9953435226150967,0.754768012411302,0.7292354707251243,-0.6750600556322306,0.8501654488885926
37.6,0.9032906975543799,0.9405310371601349,0.9953483179419194,0.7549150586719807,0.7296299854102062,-0.6792914760274058,0.8502543205743395
37.7,0.9033681460687688,0.9408600305436264,0.9953539009391862,0.7550821082095239,0.7299908467568487,-0.6834954190848498,0.8503571585993125
37.8,0.9034706216047013,0.940746712417832,0.9953586308832894,0.7552865468254664,0.7303552948252642,-0.6876717273235181,0.8504403955337301
37.9,0.9035284675834322,0.9405856269024043,0.9953635151076278,0.7554868534295355,0.7307085435663455,-0.6918198520378778,0.8505224553662667
38.0,0.9035406627823585,0.9407113027517499,0.995366963068982,0.7556682585110254,0.7310496357981789,-0.6959398054553532,0.8506391438703146
38.1,0.9036367741246765,0.9409408312917953,0.9953723691555597,0.755908101548812,0.7313828455269139,-0.7000316308501082,0.8507444328805398
38.2,0.9037388659879452,0.9409601014201544,0.9953772423872679,0.7560905275530985,0.731746297010332,-0.7040953460134446,0.8509148324140844
38.3,0.9037994647531769,0.940978812368522,0.9953822278752409,0.7563358266691058,0.7321363966361973,-0.7081329648352032,0.8510684754473774
38.4,0.9039243971625583,0.9409386808222188,0.9953872281385368,0.7566151344119416,0.7325020544345968,-0.7121446106692949,0.8512666259005419
38.5,0.9039674287179125,0.9408689275866395,0.9953932823574067,0.7568953316600417,0.7328676554392305,-0.7161301064674949,0.8514539752857468
38.6,0.9040202959147826,0.9412473918323975,0.995397368185497,0.7571046691394542,0.7332020166513269,-0.7200892650902936,0.851608538758678
38.7,0.9041252526861854,0.941084145042972,0.9954021601069943,0.7573287908854304,0.7334915928843597,-0.7240221664984413,0.851800381884486
38.8,0.9041844963438677,0.9411284106298384,0.9954066101190407,0.7574463109892152,0.733773814243249,-0.7279286644128098,0.8519275719759288
38.9,0.9042672341318018,0.9410503382323144,0.9954109009167369,0.7576278819830565,0.7340674210211717,-0.73180850097582,0.8520558743185551
39.0,0.9043389589765781,0.9409572107501621,0.995416490965641,0.7578527209475153,0.7343838971479857,-0.7356614466716153,0.8521600752756185
39.1,0.9044043260592262,0.940798539704304,0.9954215099771623,0.7580655068712685,0.7346911016006434,-0.7394825683636986,0.8522814330360013
39.2,0.9044885004316557,0.9411469023108328,0.9954257393375681,0.7583099470974128,0.7350235690273489,-0.7432710701838091,0.8524323339783929
39.3,0.9045746226116057,0.9410782640816688,0.995430564021721,0.7585938327571383,0.7353961087037307,-0.7470272501272803,0.8525758325754278
39.4,0.9047072840558494,0.9411416851187515,0.9954358726645176,0.7588499799245837,0.7357538580391626,-0.750751376289956,0.8527198454419838
39.5,0.9048434889391112,0.941041528887893,0.9954404110262326,0.7591545233450159,0.7361233983535419,-0.7544465849392643,0.8528446994012131
39.6,0.9049798617505854,0.9411397148766829,0.9954429583462873,0.7595086165692193,0.7365164358055649,-0.7581128672663147,0.8529818685178306
39.7,0.9051345483868163,0.9413065202821121,0.9954467868798409,0.7598526105670504,0.7369415275789196,-0.7617493291460403,0.8531371913868226
39.8,0.905320164922923,0.9414064657801445,0.9954500330905703,0.7602280296655214,0.7373586775325874,-0.7653550851705825,0.8533099346060202
39.9,0.9054600194046081,0.9414880358236252,0.9954542254696273,0.7606103473978837,0.7377915230989329,-0.7689299431741569,0.853492462489966
40.0,0.9056116727053084,0.9413212603930905,0.9954574114957419,0.7609377930966696,0.7382214292484266,-0.772473815558917,0.8536683990800361
40.1,0.9057652331323548,0.9412705746744111,0.9954611705582785,0.7613110174232549,0.7386411553976373,-0.7759866584577344,0.8538557864130419
40.2,0.9059108111145319,0.9414868124717554,0.9954644613098222,0.7617137771776088,0.7390609555867258,-0.7794684526038929,0.8540681160681864
40.3,0.9060797326252287,0.9414156664110802,0.9954679472457764,0.7619932467540448,0.7394547988246136,-0.7829203289385968,0.8542554699559798
40.4,0.9062612422109398,0.9415041054762388,0.995471149777015,0.7623416928865546,0.7398155923512446,-0.7863426783410904,0.8544243326358558
40.5,0.9063933226646385,0.941358357391237,0.9954728005758694,0.7626041391116909,0.7401192031726492,-0.789735503899466,0.854567236954905
40.6,0.9065388089189019,0.9416012867993131,0.9954751410589856,0.7628976341755135,0.7403770869357726,-0.7930987962126753,0.8546472317503975
40.7,0.9066602282324095,0.9414597265770522,0.9954762166943752,0.7630599052659218,0.7405704895673331,-0.796427945381956,0.8547174411183744
40.8,0.9067331179055571,0.9416220276885859,0.9954749325446794,0.7632863180301627,0.7406941468731991,-0.7997215224355821,0.8547592982257531
40.9,0.906762649586951,0.9414707880102232,0.9954748896692706,0.7634346302804267,0.7407819468414717,-0.8029795130447428,0.8548020857571705
41.0,0.9068205045811975,0.9415587209626997,0.9954736568833639,0.7635041129060333,0.7408226112499562,-0.8062019103735198,0.854786948097156
41.1,0.9068315660109435,0.941553645796801,0.9954714745566515,0.7635077138875074,0.7407608346236064,-0.809393765922955,0.8547322560570889
41.2,0.906841802305988,0.9414770723526502,0.9954690179142242,0.7634570203784087,0.7405909138417986,-0.8125562853089172,0.8546636434475162
41.3,0.9067902334139201,0.9414033452827826,0.9954657621516867,0.7632797858322589,0.7403695079921138,-0.8156889747300579,0.8545123569452441
41.4,0.9066731650713892,0.941463186129305,0.9954616684559465,0.7631478451367248,0.7401022401029086,-0.8187913371142819,0.854365678461025
41.5,0.9065756539777663,0.9415102581896364,0.9954575122008712,0.7630222023167883,0.7398357849647582,-0.8218605359487706,0.8541808686608882
41.6,0.9064336795516568,0.9415736307544817,0.9954522456749632,0.7629228232863815,0.7395795091765941,-0.8248960738593435,0.8539390893331299
41.7,0.9063330388544087,0.9413370425031303,0.9954468829522406,0.7627874919083183,0.7392906934109594,-0.8278984832386227,0.8536999742527933
41.8,0.9062175481636111,0.9413492910576421,0.9954410614879924,0.7626755092261817,0.7389829154684776,-0.8308683035043518,0.8534308539455836
41.9,0.9060880120277893,0.9413560940704845,0.9954349701201204,0.762485202925051,0.7386813381449756,-0.8338115580034305,0.853146758047816
42.0,0.9059469724597378,0.941554376189248,0.9954290123059695,0.7622682114255136,0.7383664359539339,-0.8367295944025351,0.852827104767619
42.1,0.9057911152761776,0.9413031007062718,0.9954234998617415,0.761958864939906,0.7380812835790231,-0.8396215164956468,0.852487092991978
42.2,0.9056283735405399,0.9412956184347653,0.9954158960450474,0.7616193457150069,0.7377434934774162,-0.8424864087052053,0.8521214924579841
42.3,0.9054574627022626,0.9412033635175849,0.9954086595964011,0.7613057882662142,0.7374194992081993,-0.845316243760122,0.8517076659316692
42.4,0.9052617998845921,0.9410657022093886,0.9954015805635655,0.7609503417487452,0.737084420843424,-0.8481082147202703,0.8512877810688108
42.5,0.9050369847599167,0.941057887597667,0.9953940477337785,0.7605600622048826,0.7367425767031615,-0.8508623350653766,0.8508760670760213
42.6,0.9048621325542561,0.9411147208720568,0.9953878798951996,0.760192207053108,0.736356376984219,-0.8535786591491552,0.8504117348142677
42.7,0.9046504547926937,0.9411638203369997,0.9953810446213046,0.7597678548855777,0.7359878739064108,-0.8562534972880571,0.8499698473336711
42.8,0.9044571621842074,0.9412569173328933,0.9953724481428395,0.7593939017788157,0.7356002228511017,-0.8588856328009117,0.8495123281769492
42.9,0.9042789726482928,0.941092209457833,0.9953642985778085,0.7590221673837395,0.7351905363944065,-0.8614753706667903,0.8490807082205282
43.0,0.9041405508648052,0.9413045368456694,0.9953570112253057,0.7586705422989691,0.7348116482525644,-0.864023028023673,0.8486600987836955
43.1,0.9039888285512028,0.9410290567298628,0.9953489391655876,0.7582249879580127,0.7343869517771175,-0.8665380017533624,0.8482419682871501
43.2,0.9038639762609461,0.9408486244514013,0.9953421378749986,0.7578690820456137,0.7339611595976627,-0.8690239914206633,0.8478680133637265
43.3,0.9036922017331905,0.9409349901731715,0.9953346384201947,0.7575132340846773,0.7335512302093801,-0.87148086107431,0.8475257009324784
43.4,0.903551388736651,0.9409815817907536,0.9953277957234911,0.7570960517959604,0.733132111686018,-0.8739084283346191,0.8471882043084716
43.5,0.9033902618737345,0.9408919272289229,0.995320405096733,0.7567604852280099,0.7327208027644233,-0.8763035898308822,0.8468406173983288
43.6,0.9031978854865379,0.9409371930665819,0.9953133150411443,0.7564518403650093,0.7323282252416744,-0.878664285279827,0.8465575260512088
43.7,0.9030477353546768,0.9408328382996509,0.9953064526866858,0.7561622218399316,0.7319711054322284,-0.8809894786483223,0.8462769038390726
43.8,0.9028972792902704,0.9407256446912582,0.9953000173124391,0.7558374808695613,0.7316215945278949,-0.8832782025207858,0.8459740091385717
43.9,0.9027613827728581,0.9407301305536575,0.9952920756513381,0.7556098167367428,0.7313134049285858,-0.8855272444870511,0.845702965741549
44.0,0.9026322415290825,0.9409553849147125,0.9952868301552036,0.755388699653956,0.7309888107852829,-0.8877360547398407,0.8454551313878008
44.1,0.9025136530004313,0.9407851105965627,0.9952811717268506,0.7551380512378489,0.7306833882894717,-0.8899057054632429,0.8452254084869767
44.2,0.9024332555069674,0.9409254756194267,0.9952750868818057,0.7549348579100367,0.7303885201125735,-0.8920372241475545,0.8450116397353196
44.3,0.9023487308940168,0.9406849399503551,0.9952698433504211,0.7547472122544483,0.7300790194071153,-0.8941380716335345,0.8447854108578284
44.4,0.9022767747883031,0.9409029567344086,0.9952644826213218,0.7546136788577665,0.7298450709685111,-0.8962113412418722,0.844618964307489
44.5,0.9021682277224717,0.9406995955317773,0.9952584709592233,0.7544669664403845,0.7296401323738549,-0.8982566589184423,0.8444917269528527
44.6,0.9020769991430576,0.9408945345598198,0.9952527712167801,0.7543106505587834,0.7294547796039661,-0.9002736360534054,0.8443692633174827
44.7,0.9020290153689037,0.9407610182447135,0.9952488855676647,0.7541682451566039,0.729293825324692,-0.9022579558966219,0.8442518910911889
44.8,0.9019805156564922,0.940807047687469,0.9952442600945757,0.7540371120662656,0.7291419324388596,-0.9042071666228335,0.8441624105470789
44.9,0.901996928484584,0.9409513773632082,0.9952392850894946,0.7538935623408701,0.7290567030417794,-0.9061206656850566,0.8440685792124444
45.0,0.9020102875192617,0.9409243657100379,0.995234982712811,0.7537491350746595,0.7289729562995964,-0.9079979057828491,0.8439877690708334
45.1,0.9020000344827133,0.9408281356666868,0.9952330834681378,0.7537009579817696,0.7289241065285533,-0.9098366110203661,0.8439312725837448
45.2,0.9020397726072549,0.9408019679456725,0.9952310906667119,0.7536028154669847,0.7289249047329768,-0.9116359068688519,0.843914330075103
45.3,0.9020637963445208,0.941022514558007,0.9952289291140073,0.7535544492431879,0.728955715652288,-0.9133961912941128,0.8438944359532423
45.4,0.9020745472721527,0.9409792353737133,0.9952271071621629,0.7534988145702836,0.7290037264225934,-0.9151178211415775,0.8438777070263255
45.5,0.9021531651834054,0.9410880182460066,0.9952261548527142,0.7534449162422152,0.7290738919898823,-0.9168047390471101,0.8439066356262637
45.6,0.9021520229483243,0.9413025517619393,0.9952252377258219,0.7534128209891912,0.7291558871503035,-0.9184589252045748,0.8439364776202698
45.7,0.9021760823682455,0.9410655080061804,0.9952252722594749,0.7533592711880095,0.7292446268521605,-0.9200801748504592,0.843993975357651
45.8,0.9021864245063105,0.941006516983185,0.9952252295319886,0.7533486717545488,0.7293322578778285,-0.9216683107768244,0.8440410839176352
45.9,0.9022179938130779,0.9413997148642724,0.9952239145605459,0.7533353428609487,0.7294300879373388,-0.9232200599671913,0.8440625275114534
46.0,0.9022309596269598,0.9414205254027778,0.995224021985128,0.7533241783166614,0.7295240358772368,-0.9247334854908436,0.84411129577963
46.1,0.9022078107377607,0.9414716512460972,0.9952240723157255,0.753302248650317,0.729644307770875,-0.9262084595598803,0.8441436012617909
46.2,0.9022565050070729,0.9413521889584094,0.9952245712360461,0.7532323820698369,0.729769613078296,-0.9276448719731158,0.8441797450490127
46.3,0.902275465856612,0.9414636864070521,0.9952264888692971,0.7531909751156627,0.7299150325662608,-0.9290422565430886,0.8442207420532829
46.4,0.9023350137589848,0.94148028964996,0.9952273444778912,0.7531670867801191,0.7300935687761867,-0.9304004562920961,0.8442844032421152
46.5,0.9024088963654354,0.9413864354897176,0.9952283033663902,0.7531300276375484,0.7302910331902516,-0.9317196977573854,0.8443569514570074
46.6,0.9025160253265363,0.9414674790211662,0.9952284840336495,0.7531147862855893,0.7305436165024073,-0.9330001558602264,0.8444261345288331
46.7,0.9026057328795721,0.9417356175103792,0.9952297139469511,0.7531141180788402,0.7308663379138828,-0.9342432302679351,0.8445195320565775
46.8,0.9026779179746909,0.9416424241619148,0.995231729842528,0.7531514244381772,0.7312010271526311,-0.9354498162856723,0.8446445185543296
46.9,0.9027631324175162,0.9416288781781921,0.9952342720216536,0.7532196308060601,0.7315652902780885,-0.9366199207994743,0.8447961672458363
47.0,0.9028120865205777,0.9418822380766615,0.9952378518912647,0.7532542582885151,0.7319533304026864,-0.9377536251766835,0.8449511310873252
47.1,0.9029227793919317,0.9415755742500224,0.9952417563791202,0.7533282626987601,0.7323638814157943,-0.9388512251980383,0.8450940101110559
47.2,0.9030032638042157,0.941884536185228,0.995245673667063,0.7534682444681087,0.732782287680114,-0.9399125983581518,0.8453028753063805
47.3,0.9030620309057621,0.9418230170447294,0.9952498286334908,0.7536104013585805,0.7331984794883332,-0.9409372866249552,0.8455220080321317
47.4,0.9031472847266889,0.9418767732794202,0.9952541159265196,0.7537487588431284,0.7336599712282915,-0.941924748712023,0.8457013628489657
47.5,0.9032416984918747,0.9420935938157047,0.9952579898722955,0.7539037512547689,0.7341666179759244,-0.9428737201008665,0.8459529282085426
47.6,0.9033191344865933,0.9420397301801228,0.9952627568824983,0.7541045144122923,0.7346913035619282,-0.9437833268695738,0.8461911789770532
47.7,0.903410384696499,0.9420533978921125,0.995267947447191,0.7542794665653308,0.7352553207235362,-0.9446533428886892,0.8464334930851264
47.8,0.9035190586017084,0.9420236742394729,0.9952714435558256,0.7545058209013409,0.7357886175246328,-0.9454836039645371,0.8466841477308049
47.9,0.9036282764668979,0.9423054992852599,0.9952776478975469,0.7546651516447572,0.7362979724158274,-0.9462757972112856,0.8469213131545344
48.0,0.9036936062739426,0.9423943104059563,0.9952841099410134,0.7548254072702614,0.736818999564372,-0.9470315119338946,0.8471579676707639
48.1,0.9037575954146185,0.942444080177759,0.9952895058189235,0.7549842332113204,0.7372767275649872,-0.9477511656641107,0.8473843579961677
48.2,0.9038888179941292,0.9425802875919278,0.9952951621759913,0.755196455661271,0.7377723839007579,-0.9484351706273567,0.8476236539273214
48.3,0.9039523560667576,0.9428323329834031,0.995302319712323,0.7553961714504422,0.7383071116734276,-0.9490846876294359,0.8479083126183702
48.4,0.9040321820700242,0.9425109979964831,0.995308398932474,0.7556334906372858,0.7388708317953335,-0.9497001335205004,0.8481888325311753
48.5,0.904125381892944,0.9425632357773539,0.9953149358891517,0.7559058538998719,0.7394698692353541,-0.9502808952375548,0.8485350166896374
48.6,0.9042130502133366,0.9426624053200934,0.9953216742450017,0.7561909246656331,0.7400805218061254,-0.9508263470482269,0.8488914029477655
48.7,0.9043704855346354,0.942741850621291,0.9953292124186858,0.7564931368302892,0.7407768471337015,-0.9513322516834726,0.8492960108510011
48.8,0.9044868001225478,0.9429270279578362,0.9953368659178723,0.7568658709011554,0.7415034544933679,-0.9517957148564447,0.8496743533341515
48.9,0.9046606776588789,0.9430628723135703,0.9953448893665092,0.7573168870780612,0.7422646250949825,-0.9522174562476068,0.8500818193506635
49.0,0.9048565427915641,0.9427266752080159,0.9953519298761669,0.7577199623001266,0.7430655512114935,-0.9525982314000618,0.8505116249670172
49.1,0.9050597277823695,0.9429774686340698,0.9953604763104497,0.7581772498781636,0.7439126263416096,-0.9529404590419012,0.8509935150546892
49.2,0.9052695904816489,0.9431173156136239,0.9953686100623148,0.7586961213406959,0.7448504829293777,-0.9532458196988699,0.8514792299429893
49.3,0.9055400553665066,0.943185994873609,0.9953772945376579,0.7592194688831728,0.7458219760853425,-0.9535140718002098,0.8520208750195963
49.4,0.9058013183976098,0.9432393215717533,0.9953868536277868,0.759793384478826,0.7468714696482628,-0.9537449354511925,0.8525677409364257
49.5,0.9061102713004268,0.943544906097705,0.9953954035639652,0.7604235060345286,0.7479627057223012,-0.9539405658010144,0.8531072946494767
49.6,0.9063986777611266,0.9434976147743706,0.9954041932974184,0.7610823127566542,0.7490416448801149,-0.9541030017836059,0.8536678671395922
49.7,0.9066985573182605,0.9433751581969152,0.9954125910953145,0.7617123935168728,0.7501463333724645,-0.9542321577467401,0.8541719969406222
49.8,0.9069954832341975,0.9435236264188542,0.995420430600259,0.7623494017079047,0.7512253286893879,-0.9543279739357788,0.8546944511214398
49.9,0.9073156923181752,0.9438070851204051,0.9954280604031214,0.7629665843033664,0.7522781734386531,-0.9543872802910341,0.8551620557094868


==> data/ours.csv <==
Progress,arena_x,arena_y,blender_x,blender_y,warehouse_x,warehouse_y,real_x,real_y
0.0,57.18362808227539,-11.606420516967773,49.08784866333008,-10.22536849975586,63.95833969116211,-16.001007080078125,60.293575286865234,-8.453092575073242
0.2,57.42573928833008,-11.60777759552002,51.69303512573242,-11.500642776489258,63.955299377441406,-16.166898727416992,57.25787353515625,-15.212270736694336
0.4,57.20530700683594,-11.667792320251465,51.707008361816406,-11.497252464294434,63.89337158203125,-15.54275894165039,55.508121490478516,-6.909645080566406
0.6,57.02793884277344,-11.617401123046875,48.70665740966797,-10.095796585083008,63.90995407104492,-15.46925163269043,52.94206619262695,-7.448237895965576
0.8,57.10945510864258,-11.642876625061035,51.7628173828125,-11.491999626159668,63.910030364990234,-13.679656982421875,53.81783676147461,-9.777005195617676
1.0,58.40234375,-12.318178176879883,51.65095901489258,-11.546499252319336,63.947391510009766,-15.751554489135742,50.1050910949707,-1.6866958141326904
1.2,57.87366485595703,-11.475265502929688,52.22993087768555,-11.863443374633789,63.68880844116211,-15.955214500427246,57.5743408203125,-9.212237358093262
1.4,57.73181915283203,-11.452077865600586,50.34093475341797,-10.392640113830566,62.447383880615234,-14.78061294555664,52.73883819580078,-4.101831436157227
1.6,57.8154296875,-11.350475311279297,52.016597747802734,-11.620214462280273,61.72075271606445,-14.848616600036621,51.34925079345703,-10.124189376831055
1.8,53.78928756713867,-12.016334533691406,63.13191223144531,-11.84005355834961,63.67287063598633,-16.44394874572754,49.62873077392578,-5.8057026863098145
2.0,59.23606491088867,-10.849928855895996,49.532936096191406,-10.413373947143555,65.93074035644531,-10.710851669311523,52.39717483520508,-10.121912002563477
2.2,59.451515197753906,-10.943074226379395,49.933292388916016,-10.381878852844238,64.42390441894531,-15.673054695129395,53.368614196777344,-9.1202974319458
2.4,64.5646743774414,-7.382930755615234,63.67303466796875,-10.423649787902832,64.3021469116211,-15.637663841247559,64.03028869628906,-9.222044944763184
2.6,65.76675415039062,-6.243222713470459,63.82573318481445,-10.265408515930176,61.781036376953125,-14.772804260253906,58.979583740234375,-13.088228225708008
2.8,60.06361770629883,-10.564175605773926,63.43943786621094,-10.548052787780762,64.70914459228516,-13.50179386138916,71.89989471435547,-5.036065101623535
3.0,65.01380157470703,-7.475213527679443,63.827205657958984,-10.105734825134277,65.40170288085938,-12.097800254821777,65.52635955810547,-3.7490062713623047
3.2,62.26417541503906,-9.724800109863281,66.30084228515625,-7.81857442855835,64.59387969970703,-14.231866836547852,73.55494689941406,-4.882064342498779
3.4,60.23393249511719,-10.649995803833008,70.25543212890625,-1.7478336095809937,67.29670715332031,-10.047858238220215,80.34317016601562,-10.165760040283203
3.6,65.44426727294922,-6.966758728027344,69.32833099365234,3.631361484527588,66.02922821044922,-9.815322875976562,70.52632904052734,-3.5557186603546143
3.8,60.08627700805664,-11.968761444091797,69.18730926513672,3.9227237701416016,67.0772705078125,-4.5305633544921875,68.66136169433594,-3.7484967708587646
4.0,69.25157928466797,-4.292672634124756,66.63279724121094,-7.247514724731445,67.12474060058594,-4.3536834716796875,71.2109603881836,-4.783441066741943
4.2,66.1132583618164,-6.189548969268799,66.63865661621094,-7.781877517700195,67.63783264160156,0.24347572028636932,72.89346313476562,-3.5043625831604004
4.4,64.9195327758789,-9.19590950012207,66.93701934814453,-7.046356201171875,68.15122985839844,-2.3880980014801025,72.6787338256836,1.2686747312545776
4.6,66.72453308105469,-5.776444435119629,66.72818756103516,-6.971588611602783,67.54300689697266,0.5714510679244995,70.69031524658203,-5.804182529449463
4.8,67.89657592773438,-4.91575813293457,70.2302474975586,-2.327345609664917,67.68528747558594,-3.0000133514404297,71.03498077392578,-3.1051888465881348
5.0,64.98290252685547,-10.992237091064453,71.25005340576172,-2.150784969329834,68.03812408447266,0.4217013120651245,70.62187957763672,1.6184545755386353
5.2,69.2059097290039,-3.2612416744232178,71.20394134521484,2.1746833324432373,68.03638458251953,1.4613608121871948,67.00711059570312,4.431125164031982
5.4,67.60757446289062,3.866029739379883,71.53724670410156,-0.03988547623157501,68.39446258544922,0.8453781008720398,70.32188415527344,3.8840534687042236
5.6,65.45936584472656,10.729379653930664,71.55778503417969,-1.5751850605010986,68.45291900634766,4.719954967498779,74.80494689941406,0.8925474882125854
5.8,66.96119689941406,3.816545009613037,69.85834503173828,6.040699481964111,65.12542724609375,7.444585800170898,71.26551818847656,-2.132478952407837
6.0,67.08817291259766,5.065732955932617,70.51648712158203,-2.630373001098633,67.93802642822266,6.130640029907227,69.05713653564453,6.740589618682861
6.2,68.29646301269531,2.3786563873291016,69.25648498535156,9.792370796203613,68.03164672851562,5.688979625701904,61.72366714477539,14.785887718200684
6.4,66.79498291015625,5.23004150390625,71.14810943603516,2.134246349334717,65.22093200683594,7.048080921173096,63.99549102783203,14.40361213684082
6.6,66.85281372070312,5.220157146453857,68.8736801147461,10.502825736999512,64.79356384277344,7.302428245544434,63.87233352661133,13.15238094329834
6.8,62.7055549621582,16.080358505249023,70.73535919189453,4.398447513580322,63.376678466796875,9.097946166992188,71.29436492919922,5.908872127532959
7.0,64.61396026611328,12.476686477661133,69.07569885253906,10.989852905273438,64.94033813476562,6.975849628448486,68.46577453613281,10.079253196716309
7.2,63.2603874206543,14.59448528289795,68.11918640136719,11.406883239746094,64.08677673339844,8.473058700561523,71.09716033935547,11.797494888305664
7.4,68.32243347167969,-4.380427837371826,67.62030029296875,12.515706062316895,63.60607147216797,11.815921783447266,69.9092788696289,13.976895332336426
7.6,63.703914642333984,13.026640892028809,67.57897186279297,12.960344314575195,65.529296875,6.831756591796875,68.41282653808594,24.284912109375
7.8,64.1023178100586,11.940714836120605,66.93421936035156,13.863777160644531,64.51646423339844,7.925329208374023,63.71175003051758,15.06077766418457
8.0,60.193599700927734,14.44743824005127,66.84314727783203,14.138989448547363,65.38787078857422,9.799103736877441,61.277339935302734,13.318359375
8.2,62.967830657958984,14.74612808227539,65.2385025024414,16.26022720336914,64.05804443359375,8.887909889221191,65.32655334472656,16.60765838623047
8.4,63.4582405090332,13.363279342651367,64.37158203125,17.457345962524414,63.31875991821289,11.88101577758789,72.544189453125,8.741148948669434
8.6,59.00229263305664,22.025245666503906,62.45777893066406,20.388595581054688,63.33618927001953,9.924150466918945,73.89469146728516,15.332053184509277
8.8,59.61614227294922,21.499929428100586,64.89079284667969,16.93943214416504,62.58440017700195,12.97126579284668,67.11068725585938,17.85041618347168
9.0,61.12594223022461,17.22295570373535,66.33538055419922,12.874678611755371,60.85340118408203,15.957901954650879,56.69462585449219,20.25383758544922
9.2,60.22413635253906,20.924596786499023,66.23804473876953,12.842734336853027,60.1674919128418,16.59527587890625,59.78306198120117,18.63542366027832
9.4,58.76141357421875,20.5118408203125,66.28311920166016,12.593597412109375,57.54988098144531,19.850543975830078,61.347511291503906,20.812421798706055
9.6,61.129547119140625,17.357887268066406,63.00986099243164,20.377038955688477,53.21547317504883,23.017169952392578,65.06265258789062,27.17332649230957
9.8,58.85639572143555,20.416006088256836,63.30009078979492,20.079439163208008,57.287044525146484,20.02800178527832,59.85329818725586,24.410228729248047
10.0,60.26815414428711,18.695575714111328,63.38197326660156,19.584150314331055,57.225975036621094,19.59627914428711,55.054908752441406,26.8974552154541
10.2,57.26884460449219,22.827831268310547,63.02082443237305,20.578510284423828,57.182743072509766,19.584983825683594,51.33061218261719,16.558677673339844
10.4,50.838687896728516,25.416479110717773,62.781402587890625,20.70263671875,56.60494613647461,20.14141273498535,52.655582427978516,31.119548797607422
10.6,58.60805892944336,20.948925018310547,57.00279998779297,24.351661682128906,50.80187225341797,23.452810287475586,61.58957290649414,20.94913673400879
10.8,60.11469650268555,19.052595138549805,56.66404342651367,24.28594970703125,57.01917266845703,20.72344207763672,58.344486236572266,22.75885009765625
11.0,51.5675048828125,24.823331832885742,56.799835205078125,24.258148193359375,56.320518493652344,21.008935928344727,62.3188362121582,26.509639739990234
11.2,50.24508285522461,25.35121726989746,47.459938049316406,29.586362838745117,50.30021667480469,23.795455932617188,45.76060485839844,37.30305480957031
11.4,51.920101165771484,24.520862579345703,47.822593688964844,29.2539119720459,53.011417388916016,22.914031982421875,47.83798599243164,26.69200325012207
11.6,52.01963806152344,24.562118530273438,54.217613220214844,25.438671112060547,49.87244415283203,23.921398162841797,52.2210807800293,35.17301559448242
11.8,52.72113037109375,24.153942108154297,47.49082565307617,29.576431274414062,43.0577392578125,24.466075897216797,44.84772872924805,25.341365814208984
12.0,50.932151794433594,25.164749145507812,47.52082443237305,29.365766525268555,51.381019592285156,23.377460479736328,47.85676193237305,26.592666625976562
12.2,46.668678283691406,25.995258331298828,43.4738655090332,31.458942413330078,46.25714874267578,25.12734031677246,46.40435028076172,30.53545379638672
12.4,48.489437103271484,26.561491012573242,43.68689727783203,30.958526611328125,42.654296875,24.38115119934082,56.994422912597656,22.362686157226562
12.6,50.03752136230469,25.937124252319336,43.831180572509766,30.751394271850586,46.535888671875,24.882667541503906,38.5799446105957,35.33570861816406
12.8,42.59650421142578,26.72527313232422,43.42985534667969,30.752511978149414,44.39823913574219,25.011640548706055,53.28118133544922,30.013103485107422
13.0,43.32384490966797,26.150354385375977,40.786380767822266,30.67231559753418,42.01505661010742,24.930248260498047,45.50138473510742,21.567729949951172
13.2,37.111793518066406,26.248010635375977,42.39643478393555,31.069520950317383,40.61036682128906,24.582468032836914,44.30368423461914,32.37921142578125
13.4,38.1649284362793,26.571012496948242,40.507911682128906,30.513517379760742,42.53559112548828,25.096715927124023,44.87349319458008,24.63790512084961
13.6,38.167728424072266,26.57656478881836,41.11355209350586,30.81483268737793,40.899295806884766,25.04934310913086,40.53773498535156,30.466960906982422
13.8,38.606563568115234,26.438020706176758,41.844017028808594,30.921987533569336,35.596595764160156,23.56764793395996,31.739009857177734,31.856338500976562
14.0,41.004913330078125,26.193490982055664,42.70912551879883,31.19363021850586,34.68350601196289,22.867921829223633,31.573406219482422,23.510103225708008
14.2,38.90892791748047,26.192224502563477,33.451377868652344,17.183731079101562,36.18658447265625,23.7677059173584,34.944053649902344,26.104639053344727
14.4,44.160945892333984,26.4218692779541,33.867149353027344,17.536113739013672,35.31424331665039,23.386899948120117,29.959211349487305,25.25936508178711
14.6,36.958003997802734,26.207502365112305,42.10994338989258,31.413936614990234,31.671770095825195,20.984689712524414,36.39443588256836,22.212942123413086
14.8,38.815025329589844,26.229333877563477,44.06766128540039,30.375181198120117,34.41157531738281,23.02492332458496,38.61664581298828,29.877416610717773
15.0,38.78813552856445,26.251806259155273,42.5118522644043,31.4608097076416,29.13117027282715,19.462936401367188,45.2105598449707,20.853683471679688
15.2,43.7889518737793,26.247621536254883,32.81548309326172,17.157337188720703,32.09564971923828,21.436561584472656,32.561439514160156,31.281314849853516
15.4,37.13203430175781,25.87171745300293,32.406551361083984,17.045801162719727,34.67841720581055,23.43297004699707,36.165042877197266,22.390701293945312
15.6,30.195470809936523,22.554330825805664,32.549198150634766,17.08171272277832,37.64771270751953,24.109657287597656,36.782936096191406,19.988967895507812
15.8,29.602718353271484,22.349889755249023,31.987939834594727,16.857398986816406,33.6250114440918,22.894649505615234,33.84614181518555,22.429590225219727
16.0,26.470531463623047,19.720293045043945,33.38483428955078,18.064172744750977,28.349050521850586,18.713926315307617,29.834857940673828,18.519121170043945
16.2,29.507482528686523,21.76767349243164,25.33370018005371,14.421163558959961,26.84956169128418,17.284862518310547,32.86309814453125,25.53268814086914
16.4,38.5421142578125,26.83138084411621,25.12990379333496,14.412050247192383,33.87525939941406,23.7540283203125,28.029953002929688,25.030723571777344
16.6,24.104759216308594,16.895343780517578,31.904714584350586,16.93145179748535,26.202125549316406,17.55990982055664,24.993640899658203,19.982397079467773
16.8,27.168596267700195,19.418333053588867,24.44652557373047,14.233798027038574,32.65516662597656,21.831026077270508,21.860103607177734,13.547029495239258
17.0,23.1552677154541,16.23946762084961,25.95095443725586,14.7218656539917,33.15029525756836,21.856374740600586,28.362354278564453,26.431501388549805
17.2,18.969219207763672,14.234641075134277,34.14241409301758,27.267906188964844,23.543832778930664,16.0335750579834,23.78508949279785,17.362943649291992
17.4,21.392797470092773,15.501279830932617,26.10154151916504,14.84398078918457,33.41506576538086,21.66920280456543,26.069765090942383,12.624857902526855
17.6,27.471397399902344,19.011322021484375,26.734302520751953,15.289009094238281,30.057353973388672,19.477903366088867,22.827980041503906,20.203073501586914
17.8,13.881567001342773,12.473064422607422,34.102256774902344,27.236845016479492,30.42522621154785,19.752573013305664,24.23326301574707,16.22061538696289
18.0,22.761598587036133,16.15045928955078,24.066455841064453,14.119815826416016,21.002714157104492,15.703001976013184,20.933088302612305,20.731544494628906
18.2,14.025218963623047,13.575339317321777,17.81974983215332,12.250456809997559,19.925371170043945,14.366661071777344,22.21731948852539,19.886123657226562
18.4,17.188371658325195,13.934662818908691,23.98700523376465,13.515237808227539,12.100737571716309,13.108965873718262,17.372182846069336,15.709080696105957
18.6,14.769915580749512,14.128738403320312,10.291104316711426,11.165003776550293,12.497699737548828,13.214699745178223,18.446720123291016,12.759866714477539
18.8,22.452051162719727,16.685869216918945,23.23855209350586,13.018410682678223,12.274511337280273,12.882022857666016,23.781129837036133,11.74221420288086
19.0,13.746232032775879,13.868114471435547,10.093667984008789,11.325166702270508,9.433463096618652,14.7860689163208,18.640634536743164,15.025790214538574
19.2,15.562518119812012,14.43435001373291,9.955118179321289,11.543036460876465,13.014066696166992,13.714285850524902,18.849214553833008,14.645363807678223
19.4,16.92922019958496,14.731437683105469,11.66098690032959,16.505277633666992,12.965519905090332,14.019868850708008,12.641613960266113,13.249987602233887
19.6,13.920101165771484,14.235115051269531,11.397295951843262,17.047449111938477,11.90582275390625,14.532320022583008,8.951071739196777,19.023910522460938
19.8,5.549865245819092,18.14655113220215,10.701990127563477,17.937894821166992,4.540528297424316,17.1518497467041,3.359917163848877,20.795930862426758
20.0,8.104056358337402,16.133386611938477,10.494670867919922,18.952796936035156,7.176483631134033,15.908713340759277,9.52326488494873,16.14436149597168
20.2,5.137539863586426,20.451704025268555,8.993301391601562,21.345211029052734,11.074938774108887,13.567405700683594,13.05797290802002,16.1846981048584
20.4,28.220609664916992,21.604982376098633,9.796557426452637,20.809864044189453,2.1531708240509033,18.572059631347656,11.203527450561523,22.263715744018555
20.6,2.900261640548706,23.574087142944336,9.363715171813965,21.703697204589844,3.5673036575317383,19.42607307434082,16.43805503845215,17.604412078857422
20.8,3.2847068309783936,24.68403434753418,9.62313461303711,23.448400497436523,3.356464385986328,19.567276000976562,3.909529209136963,24.916624069213867
21.0,5.556661605834961,15.974236488342285,8.483061790466309,24.593839645385742,3.0071465969085693,21.716650009155273,6.105931282043457,26.90667724609375
21.2,1.8749467134475708,20.917236328125,10.27901840209961,22.240415573120117,3.289470911026001,20.646940231323242,16.66288948059082,19.06590461730957
21.4,15.034308433532715,11.552887916564941,10.502418518066406,21.34438705444336,3.864335775375366,19.004352569580078,8.513086318969727,17.13569450378418
21.6,7.899292469024658,14.212955474853516,9.327251434326172,23.802270889282227,3.222339153289795,23.578964233398438,9.637131690979004,22.460237503051758
21.8,15.50300407409668,14.982157707214355,9.184165000915527,28.424413681030273,1.851859211921692,18.425508499145508,8.140239715576172,27.006540298461914
22.0,7.739454746246338,14.702812194824219,9.30414867401123,23.776844024658203,8.215472221374512,14.861461639404297,8.318267822265625,17.421323776245117
22.2,14.917348861694336,11.743762969970703,9.8955717086792,22.53531837463379,3.3796334266662598,20.109540939331055,5.187999248504639,25.703720092773438
22.4,2.8320391178131104,24.070287704467773,10.160431861877441,23.39598274230957,3.310004472732544,23.34572982788086,5.103138446807861,29.3242130279541
22.6,2.7848355770111084,24.890470504760742,11.323495864868164,21.85371971130371,7.432652473449707,32.58812713623047,9.340051651000977,20.602210998535156
22.8,2.301011323928833,20.502788543701172,11.297845840454102,21.397964477539062,2.481799364089966,17.713701248168945,2.8645386695861816,28.926982879638672
23.0,7.732324600219727,14.192008018493652,11.213273048400879,33.268253326416016,3.8133652210235596,25.377195358276367,4.778804779052734,22.039461135864258
23.2,6.737330436706543,35.83763122558594,9.721195220947266,25.313817977905273,3.7666525840759277,24.58029556274414,6.389835834503174,25.404273986816406
23.4,1.167097806930542,21.74191665649414,9.527868270874023,25.680559158325195,7.329412937164307,32.12705993652344,10.151029586791992,23.804014205932617
23.6,7.07528829574585,33.885440826416016,10.229520797729492,23.54537582397461,0.7993471622467041,18.088594436645508,9.774368286132812,43.574180603027344
23.8,6.573082447052002,33.57769012451172,11.101654052734375,32.51585388183594,10.84515380859375,38.504798889160156,2.7619400024414062,30.498979568481445
24.0,4.941986083984375,25.10044288635254,8.845281600952148,27.052974700927734,9.208304405212402,34.15446472167969,13.367568016052246,32.541378021240234
24.2,13.793030738830566,38.83110809326172,10.899255752563477,24.31760025024414,10.004399299621582,37.35813903808594,17.14948272705078,39.37075424194336
24.4,7.646214485168457,35.74101257324219,11.538877487182617,33.54178237915039,7.944276332855225,32.98542404174805,16.167173385620117,34.18170928955078
24.6,7.077455997467041,33.421627044677734,12.763885498046875,18.37845230102539,9.86693000793457,38.092384338378906,10.347429275512695,39.66325378417969
24.8,1.378014087677002,22.405576705932617,17.91827392578125,42.572357177734375,11.338973045349121,39.424068450927734,13.785759925842285,28.30089569091797
25.0,1.738324761390686,23.338985443115234,19.37879753112793,43.7700080871582,10.953871726989746,38.50377655029297,4.79266357421875,37.477725982666016
25.2,8.946913719177246,36.80514907836914,19.800437927246094,43.95065689086914,13.170083999633789,42.17258071899414,12.887090682983398,40.58638000488281
25.4,14.298213005065918,39.56825637817383,16.836078643798828,53.686317443847656,10.542623519897461,38.241844177246094,11.51839542388916,42.05350112915039
25.6,8.537232398986816,35.44374084472656,21.393444061279297,47.27835464477539,13.682848930358887,43.73087692260742,17.474163055419922,39.37029266357422
25.8,18.465835571289062,49.996849060058594,12.092896461486816,34.58600997924805,12.923641204833984,41.9033317565918,13.559296607971191,46.25608444213867
26.0,9.395358085632324,36.17861557006836,12.226542472839355,34.70960998535156,14.196898460388184,44.53105926513672,22.274578094482422,41.22412872314453
26.2,16.008312225341797,41.8968505859375,20.821130752563477,43.74638366699219,13.483407020568848,42.5882453918457,20.370330810546875,46.235435485839844
26.4,14.620673179626465,39.506465911865234,21.07033920288086,45.9931755065918,14.036005973815918,43.936241149902344,19.060876846313477,49.01076126098633
26.6,9.187856674194336,35.578880310058594,20.79139518737793,43.49778366088867,14.310290336608887,44.852500915527344,15.50784683227539,44.90460968017578
26.8,15.039934158325195,39.67086410522461,20.680404663085938,44.426029205322266,14.564180374145508,45.541988372802734,21.012346267700195,48.81572341918945
27.0,18.064010620117188,49.59873580932617,20.718584060668945,44.874671936035156,15.299134254455566,46.93574905395508,16.578369140625,47.30323791503906
27.2,16.181251525878906,41.481361389160156,20.440357208251953,45.58405303955078,19.197540283203125,55.69085693359375,9.136134147644043,44.389827728271484
27.4,16.5533504486084,40.68483352661133,20.249544143676758,44.92850112915039,12.156304359436035,40.51505661010742,23.283409118652344,46.567230224609375
27.6,17.740625381469727,51.107730865478516,20.485729217529297,46.05806350708008,15.439708709716797,47.71261215209961,22.130918502807617,44.871482849121094
27.8,17.666656494140625,52.52903747558594,20.12673568725586,46.22282028198242,12.407163619995117,40.79829788208008,17.196434020996094,56.65837478637695
28.0,17.805137634277344,53.6119499206543,19.730684280395508,46.38850402832031,15.359062194824219,48.56340789794922,21.831584930419922,50.481353759765625
28.2,17.669843673706055,53.499271392822266,19.734251022338867,46.39531707763672,19.232139587402344,56.516075134277344,11.868659019470215,66.8746109008789
28.4,17.62126922607422,51.74954605102539,16.73986053466797,54.966758728027344,18.763303756713867,57.405399322509766,18.184131622314453,57.732696533203125
28.6,17.529109954833984,52.807796478271484,16.089038848876953,57.784210205078125,19.43086051940918,56.13206100463867,25.266063690185547,64.81765747070312
28.8,14.999349594116211,63.358463287353516,15.815260887145996,58.586891174316406,14.760010719299316,49.168540954589844,25.321399688720703,56.98080062866211
29.0,17.551298141479492,54.13469314575195,16.047046661376953,58.38641357421875,19.506580352783203,57.28493118286133,26.951679229736328,55.0569953918457
29.2,17.58497428894043,57.594112396240234,15.399079322814941,59.3843994140625,19.440269470214844,56.430912017822266,27.90537452697754,58.54803466796875
29.4,17.374698638916016,56.47444152832031,14.98308277130127,59.9161491394043,19.514461517333984,56.54096603393555,23.826122283935547,48.59280776977539
29.6,13.374960899353027,63.615318298339844,14.972745895385742,59.66587448120117,19.4161319732666,57.11166763305664,17.278860092163086,73.2140121459961
29.8,12.967209815979004,63.97515869140625,13.63046932220459,61.09773635864258,13.709595680236816,64.63104248046875,17.881689071655273,70.31674194335938
30.0,10.3584566116333,65.83633422851562,13.725855827331543,61.003719329833984,11.97378158569336,65.69116973876953,10.32507610321045,68.61637115478516
30.2,11.261277198791504,65.44512176513672,18.148250579833984,54.51243591308594,7.086327075958252,65.4229736328125,8.771317481994629,64.57034301757812
30.4,13.473426818847656,63.65119171142578,4.281641483306885,64.1025390625,10.993942260742188,64.90347290039062,15.6138916015625,65.6041030883789
30.6,0.3623765707015991,68.09765625,13.000104904174805,62.123512268066406,13.340216636657715,65.73802185058594,24.14586067199707,57.061676025390625
30.8,10.698392868041992,66.74190521240234,6.083868503570557,65.16690063476562,14.23736572265625,65.35578155517578,17.33445167541504,61.570045471191406
31.0,10.505818367004395,65.58525848388672,4.245681285858154,67.12054443359375,15.194897651672363,49.50259017944336,14.00625991821289,58.48854446411133
31.2,9.0472993850708,68.55644989013672,7.864368438720703,63.777706146240234,19.232425689697266,55.070709228515625,14.799402236938477,68.33550262451172
31.4,4.430095195770264,69.48914337158203,7.683780193328857,64.4489974975586,18.631757736206055,58.234642028808594,14.229687690734863,61.537750244140625
31.6,3.0407111644744873,71.43681335449219,12.96828556060791,66.80210876464844,11.5729341506958,66.59947204589844,9.865044593811035,68.2085189819336
31.8,3.581644058227539,71.46971130371094,16.1159610748291,62.21552276611328,13.602797508239746,65.34204864501953,7.648378372192383,71.16475677490234
32.0,4.7540764808654785,72.13138580322266,-3.146503448486328,69.19335174560547,11.777801513671875,66.39495849609375,14.296815872192383,73.23067474365234
32.2,7.792346954345703,71.92214965820312,0.8141297698020935,71.59618377685547,11.260287284851074,66.95856475830078,6.200279712677002,71.87775421142578
32.4,6.282127380371094,72.19156646728516,0.8297916054725647,71.63782501220703,11.748067855834961,66.76815795898438,2.9479730129241943,68.96925354003906
32.6,5.069190979003906,72.1185302734375,-0.8249309062957764,71.23980712890625,6.099720478057861,68.09153747558594,11.285734176635742,74.46163177490234
32.8,4.292360305786133,72.0870590209961,-3.095191478729248,69.72297668457031,1.5877631902694702,68.62439727783203,7.5200276374816895,69.65177917480469
33.0,7.28227424621582,71.08863830566406,-0.9553758502006531,71.45841979980469,-0.7086024284362793,66.32723999023438,2.818300724029541,58.32630920410156
33.2,7.1368303298950195,72.05644989013672,-0.028738640248775482,72.86154174804688,6.628030776977539,68.18354797363281,5.534709453582764,67.34296417236328
33.4,6.866024971008301,72.08732604980469,-2.300119638442993,72.34519958496094,3.1590375900268555,68.65033721923828,-1.4318592548370361,70.52428436279297
33.6,6.595541000366211,72.02660369873047,0.4726407527923584,73.07860565185547,-3.124584436416626,64.82486724853516,4.057839870452881,72.81845092773438
33.8,-0.8415412902832031,68.0551528930664,-0.7757577896118164,72.02706909179688,4.020134449005127,68.55879211425781,3.6893980503082275,69.30204010009766
34.0,-0.44082939624786377,67.88602447509766,-0.4345858097076416,72.25183868408203,2.088421583175659,68.6973648071289,3.242037057876587,64.91505432128906
34.2,6.264695167541504,72.01424407958984,-1.3921692371368408,71.81499481201172,1.8413755893707275,68.59691619873047,9.329686164855957,63.33231735229492
34.4,4.547835826873779,72.0219955444336,-2.188798427581787,70.99675750732422,3.1647627353668213,68.59968566894531,-0.2611825168132782,66.55060577392578
34.6,-3.7555110454559326,66.40570068359375,-5.273890018463135,69.35321807861328,3.4927620887756348,68.552734375,-5.231031894683838,66.52651977539062
34.8,4.011503219604492,72.07811737060547,-0.5973615050315857,72.40055847167969,-6.7117509841918945,61.81251525878906,0.3024279773235321,70.88713073730469
35.0,-5.89269495010376,65.34471130371094,-5.045203685760498,70.2162094116211,-7.90000581741333,60.35785675048828,-6.935093402862549,70.85945129394531
35.2,-6.600853443145752,64.8072738647461,-4.669431209564209,68.87993621826172,-6.755885601043701,63.69837188720703,-5.571994781494141,66.51372528076172
35.4,-9.028254508972168,59.654296875,-5.163756370544434,68.59991455078125,-3.8853583335876465,65.77906799316406,-5.112112998962402,60.469120025634766
35.6,-10.154303550720215,58.408973693847656,-4.834088325500488,69.32463836669922,-8.327176094055176,59.034339904785156,-3.945201873779297,66.07604217529297
35.8,-11.957784652709961,53.01513671875,-5.6452555656433105,57.64402389526367,-8.44278621673584,58.629886627197266,-5.0218377113342285,68.85591125488281
36.0,-12.712895393371582,54.206119537353516,-5.836236476898193,56.40729904174805,-9.17391586303711,52.671607971191406,-14.99665641784668,63.56312942504883
36.2,-12.036055564880371,52.43849182128906,-3.2092955112457275,71.98128509521484,-6.403189659118652,62.811370849609375,-11.771291732788086,60.90510559082031
36.4,-11.954930305480957,52.3724250793457,-5.9738616943359375,57.707035064697266,-10.53441333770752,54.3030891418457,-6.344542503356934,65.71720886230469
36.6,-12.231316566467285,51.48287582397461,-5.931124687194824,57.92789840698242,-8.730022430419922,59.24485397338867,7.478945732116699,59.11943817138672
36.8,-12.479241371154785,53.1469841003418,-6.099860668182373,57.225196838378906,-9.585052490234375,57.782230377197266,-6.363780498504639,53.0925178527832
37.0,-12.658695220947266,54.30801773071289,-5.1634297370910645,56.980350494384766,-10.737963676452637,52.39151382446289,-7.818619251251221,59.881507873535156
37.2,-10.607582092285156,57.4654426574707,-7.182551383972168,51.847816467285156,-11.075493812561035,53.74799728393555,-8.535053253173828,53.54425048828125
37.4,-11.959866523742676,51.38803482055664,-5.7782721519470215,54.139102935791016,-10.699023246765137,51.353458404541016,-6.692582130432129,53.55754089355469
37.6,-11.717386245727539,55.01675033569336,-5.6250529289245605,55.4162483215332,-9.964288711547852,49.89441680908203,-2.8570001125335693,53.23786544799805
37.8,-12.502496719360352,47.389259338378906,-6.925503253936768,55.805423736572266,-10.816794395446777,50.25545883178711,-11.834835052490234,52.17645263671875
38.0,-12.569474220275879,47.31168746948242,-6.595508098602295,56.75733184814453,-10.9000244140625,49.76163864135742,-0.6843746900558472,41.438472747802734
38.2,-12.3394136428833,48.27845001220703,-7.025594234466553,49.101783752441406,-10.809722900390625,50.23073196411133,-4.406075954437256,38.50764465332031
38.4,-12.923320770263672,52.77733612060547,-7.845515727996826,52.20492935180664,-10.706113815307617,50.78727340698242,-15.64651870727539,44.103885650634766
38.6,-12.488150596618652,47.56786346435547,-7.265724182128906,46.161293029785156,-10.814414024353027,49.0645751953125,-3.250761032104492,45.965118408203125
38.8,-12.145971298217773,48.00150680541992,-7.979257583618164,45.92545700073242,-10.532480239868164,44.84627914428711,-11.073461532592773,40.87404251098633
39.0,-11.714418411254883,49.20058822631836,-8.318007469177246,38.41669845581055,-10.718388557434082,49.74274826049805,-4.93155574798584,40.18434143066406
39.2,-12.56382942199707,46.2386360168457,-8.148092269897461,36.113319396972656,-11.347213745117188,42.590782165527344,-3.343000888824463,36.099361419677734
39.4,-12.4746675491333,45.10894012451172,-8.509133338928223,37.28229904174805,-11.212300300598145,36.241546630859375,-10.599108695983887,47.30857849121094
39.6,-12.030149459838867,47.70792007446289,-8.604033470153809,36.61749267578125,-11.004769325256348,43.29479217529297,-6.530545711517334,44.524208068847656
39.8,-11.227794647216797,44.89265441894531,-7.777130126953125,37.29310607910156,-11.710343360900879,38.243133544921875,-3.7997591495513916,41.516204833984375
40.0,-11.492953300476074,48.08454513549805,-8.41622543334961,37.032569885253906,-10.970840454101562,42.882965087890625,-7.866709232330322,41.1939582824707
40.2,-11.99631404876709,41.143802642822266,-7.389274597167969,49.82945251464844,-11.513919830322266,39.046695709228516,-11.493810653686523,37.12055969238281
40.4,-12.52415943145752,39.54478454589844,-9.186026573181152,34.56999588012695,-11.375358581542969,43.043182373046875,-8.94618034362793,47.059547424316406
40.6,-12.14720630645752,40.02113723754883,-9.664407730102539,33.520381927490234,-11.133832931518555,40.330596923828125,-9.253576278686523,38.58654022216797
40.8,-13.010828971862793,38.56820297241211,-8.76021957397461,35.260292053222656,-12.656391143798828,37.09926223754883,-5.586893081665039,38.940948486328125
41.0,-16.502843856811523,30.30154037475586,-8.97573184967041,34.6131591796875,-13.924355506896973,34.582298278808594,-8.774420738220215,43.236236572265625
41.2,-13.320706367492676,41.23678207397461,-9.39612865447998,34.33626174926758,-12.55361270904541,28.89667510986328,-15.424537658691406,36.105403900146484
41.4,-16.504608154296875,30.728958129882812,-9.788846969604492,33.53236770629883,-13.399283409118652,28.206064224243164,-11.224298477172852,34.011566162109375
41.6,-14.559245109558105,32.040855407714844,-15.028400421142578,28.605792999267578,-13.563109397888184,28.157949447631836,-10.703295707702637,37.531009674072266
41.8,-21.70726203918457,28.301130294799805,-14.884645462036133,29.016521453857422,-14.740172386169434,33.3596305847168,-12.308831214904785,37.82358932495117
42.0,-19.606494903564453,28.058866500854492,-9.692315101623535,32.63640594482422,-13.731724739074707,34.72496795654297,-9.687987327575684,31.3017578125
42.2,-16.739774703979492,30.057327270507812,-15.827781677246094,27.991559982299805,-16.734113693237305,30.15815544128418,-13.24591064453125,37.77481460571289
42.4,-14.290290832519531,33.905452728271484,-25.901323318481445,26.899734497070312,-16.029800415039062,31.142362594604492,-16.4657039642334,32.05059051513672
42.6,-21.962574005126953,27.619482040405273,-25.957910537719727,27.143075942993164,-15.670681953430176,32.09968566894531,-15.7510986328125,32.11371994018555
42.8,-23.538429260253906,27.027198791503906,-20.731731414794922,26.005420684814453,-16.616605758666992,30.486331939697266,-11.22125244140625,29.0334415435791
43.0,-27.90947723388672,28.258989334106445,-11.532437324523926,32.233856201171875,-21.737136840820312,28.074045181274414,-19.15509033203125,28.3070011138916
43.2,-28.52339744567871,28.223087310791016,-20.65360450744629,26.257558822631836,-20.02994155883789,27.95264434814453,-17.065902709960938,26.187498092651367
43.4,-23.349868774414062,27.037385940551758,-11.489222526550293,31.964468002319336,-21.6298828125,27.505599975585938,-13.196297645568848,28.056903839111328
43.6,-14.15568733215332,30.7911376953125,-7.976978302001953,38.564910888671875,-21.296859741210938,27.966310501098633,-10.788774490356445,35.30344009399414
43.8,-14.383770942687988,31.11211585998535,-27.073543548583984,25.117984771728516,-28.344083786010742,30.223609924316406,-14.991046905517578,26.6835880279541
44.0,-14.872920036315918,30.705402374267578,-24.57205581665039,24.686176300048828,-26.140573501586914,29.102245330810547,-18.898582458496094,35.144126892089844
44.2,-14.93017864227295,30.787824630737305,-25.20470428466797,25.13550567626953,-29.22926902770996,31.720075607299805,-23.209064483642578,29.48069190979004
44.4,-18.67190170288086,29.87357521057129,-27.839733123779297,25.9754638671875,-15.093392372131348,33.27392578125,-23.141189575195312,28.124290466308594
44.6,-22.97673225402832,29.493000030517578,-26.04548454284668,26.125389099121094,-15.336861610412598,30.61486053466797,-36.31826400756836,34.04140853881836
44.8,-29.484617233276367,31.153078079223633,-25.90427589416504,26.045578002929688,-30.109704971313477,32.27794647216797,-25.858518600463867,25.278982162475586
45.0,-25.292890548706055,29.590301513671875,-36.518028259277344,34.265846252441406,-24.286941528320312,28.820539474487305,-23.800260543823242,31.92978858947754
45.2,-18.625545501708984,29.734447479248047,-27.071002960205078,25.40144157409668,-31.433412551879883,33.273048400878906,-24.664323806762695,29.040773391723633
45.4,-23.923465728759766,28.45734214782715,-33.17283630371094,30.245973587036133,-30.908857345581055,32.921409606933594,-17.304838180541992,30.56024932861328
45.6,-26.992361068725586,31.155141830444336,-33.326045989990234,30.348094940185547,-33.13400650024414,34.87012481689453,-31.4311580657959,36.60172653198242
45.8,-32.345802307128906,34.9609260559082,-25.265644073486328,26.264699935913086,-32.68004608154297,34.58559799194336,-28.044771194458008,36.388427734375
46.0,-37.558067321777344,37.758262634277344,-33.359745025634766,31.74526596069336,-34.340187072753906,36.313472747802734,-23.55577850341797,32.864200592041016
46.2,-29.304311752319336,30.944124221801758,-34.94255447387695,32.264366149902344,-31.968143463134766,33.57774353027344,-31.062406539916992,34.458126068115234
46.4,-32.06220245361328,36.49903869628906,-26.462892532348633,26.732778549194336,-31.67201042175293,33.088809967041016,-28.004714965820312,35.344383239746094
46.6,-33.29780960083008,35.93196487426758,-40.46222686767578,33.48078536987305,-30.813608169555664,35.792694091796875,-33.53118896484375,37.18283462524414
46.8,-32.028648376464844,35.03324890136719,-34.17182540893555,32.389617919921875,-32.05495071411133,33.4664306640625,-32.4481086730957,44.09500503540039
47.0,-31.686731338500977,34.47856521606445,-38.64337921142578,33.67050552368164,-37.23061752319336,39.23241424560547,-31.897205352783203,39.45671844482422
47.2,-39.6690788269043,39.81037521362305,-36.134647369384766,32.6432991027832,-34.412628173828125,37.09595489501953,-35.82888412475586,34.82664489746094
47.4,-33.508872985839844,35.82408905029297,-13.955490112304688,28.05853271484375,-31.30314064025879,35.870826721191406,-31.509822845458984,35.968074798583984
47.6,-43.87877655029297,36.2087287902832,-41.218841552734375,33.471168518066406,-34.583648681640625,37.06770706176758,-39.60972213745117,44.6718635559082
47.8,-40.0577278137207,38.7501335144043,-37.32195281982422,33.378475189208984,-37.1147575378418,39.33663558959961,-37.31784439086914,42.599510192871094
48.0,-42.476505279541016,37.50876998901367,-37.02757263183594,33.239742279052734,-34.808387756347656,37.283416748046875,-36.853424072265625,42.93109130859375
48.2,-41.68100357055664,37.6446418762207,-42.180267333984375,33.17748260498047,-44.717430114746094,41.59798812866211,-42.45066452026367,41.11635971069336
48.4,-40.24089431762695,37.88795471191406,-38.274906158447266,33.666648864746094,-35.538246154785156,37.88029479980469,-38.94207763671875,37.3553466796875
48.6,-46.7271728515625,36.77260971069336,-43.017425537109375,33.504425048828125,-46.40522003173828,39.894004821777344,-43.57408905029297,31.723608016967773
48.8,-39.51673889160156,38.10490798950195,-38.84528350830078,33.05352020263672,-42.03066635131836,40.97494125366211,-52.76056671142578,39.46550750732422
49.0,-44.29673385620117,37.21434783935547,-40.8981819152832,33.559814453125,-41.92555618286133,40.910057067871094,-39.78273010253906,37.27815246582031
49.2,-43.57698059082031,37.24135208129883,-42.17829895019531,33.31436538696289,-55.35466384887695,35.414241790771484,-42.07796859741211,40.530799865722656
49.4,-43.02848434448242,37.29664993286133,-37.8752326965332,33.46495056152344,-46.120601654052734,39.9705696105957,-43.46620178222656,39.78595733642578
49.6,-42.951805114746094,36.98851013183594,-50.03379440307617,30.60294532775879,-45.80516815185547,41.48029327392578,-40.79649353027344,44.41666793823242
49.8,-42.26010513305664,37.27559280395508,-51.65869140625,29.759395599365234,-56.024391174316406,34.73748779296875,-51.448089599609375,41.2650146484375
50.0,-51.431190490722656,33.613975524902344,-40.32826614379883,33.880409240722656,-46.707969665527344,39.64171600341797,-42.48611831665039,32.0410041809082
50.2,-58.084999084472656,19.921720504760742,-43.260398864746094,33.69983673095703,-54.07825469970703,34.03404998779297,-47.91748046875,38.28535079956055
50.4,-57.26685333251953,24.659587860107422,-49.62832260131836,31.560850143432617,-45.806819915771484,40.00151443481445,-49.01904296875,41.76439666748047
50.6,-51.24771499633789,33.704742431640625,-40.302764892578125,34.356502532958984,-55.53744888305664,33.00182342529297,-56.90243148803711,40.228294372558594
50.8,-43.1629753112793,37.12067794799805,-49.60764694213867,31.649885177612305,-53.88729476928711,34.365291595458984,-49.94310760498047,28.54340362548828
51.0,-60.345542907714844,18.87995719909668,-41.721675872802734,34.46294403076172,-54.63108825683594,33.77349090576172,-53.60706329345703,32.47746658325195
51.2,-53.14607238769531,31.397472381591797,-52.651214599609375,29.59922218322754,-56.486751556396484,33.31455993652344,-50.84861373901367,38.46124267578125
51.4,-51.974510192871094,33.130088806152344,-57.87712478637695,25.31791114807129,-54.82731628417969,33.86452865600586,-56.10343933105469,30.6506404876709
51.6,-47.84670639038086,37.77931594848633,-58.32258987426758,25.27590560913086,-54.57046127319336,34.105018615722656,-48.092647552490234,30.93000602722168
51.8,-45.583702087402344,36.98653030395508,-58.137969970703125,25.497987747192383,-54.434730529785156,33.837181091308594,-42.53904724121094,31.637977600097656
52.0,-57.112144470214844,24.291746139526367,-51.88369369506836,30.26131820678711,-57.20876693725586,22.992753982543945,-62.012569427490234,35.41648483276367
52.2,-58.45439147949219,23.7137393951416,-58.477230072021484,24.788619995117188,-47.58667755126953,39.469970703125,-59.46602249145508,26.8211727142334
52.4,-58.023643493652344,23.792682647705078,-58.24418258666992,25.21828269958496,-56.562808990478516,33.87491989135742,-49.38212203979492,21.187854766845703
52.6,-58.4234619140625,23.181028366088867,-62.9378662109375,20.425268173217773,-58.62118148803711,20.638690948486328,-63.66290283203125,22.413898468017578
52.8,-56.428062438964844,27.001358032226562,-57.91044998168945,28.02115249633789,-56.47486114501953,23.514463424682617,-55.196598052978516,27.487010955810547
53.0,-56.51144027709961,24.555740356445312,-58.03652572631836,27.763282775878906,-57.062992095947266,22.77621078491211,-56.999046325683594,21.672561645507812
53.2,-55.649845123291016,29.385570526123047,-62.84088134765625,20.702571868896484,-59.036441802978516,19.8824462890625,-59.628944396972656,21.5205135345459
53.4,-58.4456672668457,22.993900299072266,-65.42218780517578,12.923171997070312,-59.86951446533203,19.505321502685547,-57.94417953491211,17.06170082092285
53.6,-58.94607925415039,22.135013580322266,-62.512939453125,21.152395248413086,-60.725257873535156,15.830866813659668,-50.71122741699219,29.418794631958008
53.8,-60.808494567871094,18.21470832824707,-59.738731384277344,25.140562057495117,-58.62678909301758,20.718000411987305,-52.2449951171875,24.419464111328125
54.0,-61.00953674316406,17.732616424560547,-63.04337692260742,20.563739776611328,-57.86801528930664,21.594371795654297,-55.22503662109375,19.549100875854492
54.2,-62.58465576171875,9.65260124206543,-67.82404327392578,8.917377471923828,-61.88105392456055,14.211119651794434,-51.20600128173828,17.290712356567383
54.4,-61.04560470581055,18.542203903198242,-63.081626892089844,20.50012969970703,-59.10163879394531,20.221097946166992,-56.87164306640625,11.483053207397461
54.6,-63.1134147644043,8.774102210998535,-62.4918098449707,21.02471923828125,-66.8946762084961,6.522641658782959,-55.69780731201172,19.3253173828125
54.8,-61.046852111816406,17.158418655395508,-69.18949127197266,7.2527995109558105,-61.5419921875,14.53293228149414,-61.04417037963867,13.919660568237305
55.0,-59.579551696777344,20.416887283325195,-65.9201889038086,12.223506927490234,-67.0124282836914,6.394716262817383,-61.96258544921875,21.25771141052246
55.2,-61.60136413574219,13.776052474975586,-60.12905502319336,23.623069763183594,-66.84771728515625,6.479767322540283,-60.53976821899414,11.897334098815918
55.4,-64.26493072509766,7.648880958557129,-69.4706802368164,6.5702948570251465,-63.098907470703125,12.404982566833496,-64.80079650878906,17.27134132385254
55.6,-61.079429626464844,17.869403839111328,-66.92416381835938,11.138898849487305,-62.147926330566406,13.7334566116333,-59.84955596923828,11.944622039794922
55.8,-64.41371154785156,6.290842533111572,-66.60527801513672,11.603787422180176,-61.58797836303711,14.555012702941895,-70.92083740234375,14.078219413757324
56.0,-65.27025604248047,2.2602732181549072,-66.69727325439453,11.444453239440918,-67.55060577392578,4.523275852203369,-65.07429504394531,16.413732528686523
56.2,-65.12724304199219,2.399878978729248,-69.75254821777344,4.026000499725342,-64.81952667236328,10.939923286437988,-61.20480728149414,10.855411529541016
56.4,-64.11433410644531,6.729321479797363,-66.79753112792969,11.678803443908691,-67.54950714111328,4.020623207092285,-63.036075592041016,5.567080020904541
56.6,-64.89469146728516,3.3652234077453613,-70.35013580322266,4.323568344116211,-67.94969177246094,1.9713430404663086,-55.78919982910156,6.291459083557129
56.8,-64.71366882324219,5.490535259246826,-66.88343048095703,11.3782320022583,-67.82757568359375,1.3673239946365356,-64.2147445678711,3.7936108112335205
57.0,-64.73786926269531,5.183612823486328,-70.00143432617188,3.555232524871826,-67.71858215332031,2.2428340911865234,-68.60327911376953,2.5610475540161133
57.2,-63.94750213623047,7.359344482421875,-70.03629302978516,3.4827466011047363,-67.71229553222656,-0.13834726810455322,-69.68266296386719,5.581447601318359
57.4,-64.77133178710938,4.9470295906066895,-64.02481079101562,-4.13406229019165,-67.67687225341797,-0.9010067582130432,-68.09973907470703,2.9054770469665527
57.6,-64.93877410888672,2.866170883178711,-69.95137023925781,3.395071506500244,-66.77734375,-3.9151833057403564,-62.06763458251953,8.86639404296875
57.8,-65.3956069946289,2.231606960296631,-64.6913833618164,20.084449768066406,-66.6019515991211,-4.544801235198975,-66.21329498291016,2.2117912769317627
58.0,-68.05924224853516,-5.161569595336914,-68.808349609375,5.408092021942139,-66.58789825439453,-4.488860130310059,-68.12781524658203,-1.883602261543274
58.2,-64.53416442871094,2.391953945159912,-64.34465026855469,-4.1890459060668945,-65.92330169677734,-6.218000411987305,-61.433570861816406,-4.399112701416016
58.4,-64.46533203125,2.548579454421997,-63.21186447143555,-1.2480181455612183,-67.00284576416016,-4.474349498748779,-71.74994659423828,6.2366509437561035
58.6,-68.65316772460938,-5.004586696624756,-64.2701416015625,20.036054611206055,-68.59916687011719,-2.0335521697998047,-70.44966125488281,6.109689235687256
58.8,-68.45050811767578,-5.390453338623047,-63.7177619934082,-5.8358330726623535,-62.90750503540039,-11.077107429504395,-67.45848846435547,-6.629104137420654
59.0,-64.0971450805664,1.216180443763733,-62.93770217895508,-2.215719223022461,-67.8338394165039,-3.2231578826904297,-68.75943756103516,-3.796855926513672
59.2,-68.95455169677734,-5.279257297515869,-63.754981994628906,-5.559826850891113,-64.55663299560547,-6.254836082458496,-63.056724548339844,-0.3400566875934601
59.4,-69.16068267822266,-5.434126377105713,-61.12702941894531,-9.076809883117676,-69.07604217529297,-1.8596761226654053,-62.00489044189453,-5.544241905212402
59.6,-65.86421966552734,-6.4967241287231445,-62.40528869628906,-6.719012260437012,-66.69270324707031,-5.84672212600708,-58.32839584350586,-13.108118057250977
59.8,-62.45825958251953,-11.790679931640625,-67.79597473144531,6.377870559692383,-66.16606140136719,-6.902287006378174,-60.86742401123047,-16.062082290649414
60.0,-65.50064086914062,-7.322332382202148,-58.77031326293945,-9.972352981567383,-62.463558197021484,-12.812202453613281,-60.15399932861328,-8.198409080505371
60.2,-66.96792602539062,-2.9517531394958496,-62.26384735107422,-6.475498676300049,-61.49663543701172,-14.423399925231934,-58.85382080078125,-6.19109582901001
60.4,-62.46250915527344,-12.358012199401855,-59.499488830566406,-10.055463790893555,-62.167152404785156,-12.892657279968262,-56.326541900634766,-2.894171953201294
60.6,-56.98642349243164,-16.74563217163086,-59.519432067871094,-10.095646858215332,-65.37606048583984,-8.123006820678711,-60.32487869262695,-13.001246452331543
60.8,-56.194393157958984,-16.79144859313965,-60.65830993652344,-10.508095741271973,-58.3134765625,-15.318896293640137,-54.359134674072266,-14.335960388183594
61.0,-56.82433319091797,-16.403533935546875,-61.1787109375,-10.22811508178711,-60.46879959106445,-14.815007209777832,-56.99513626098633,-8.443485260009766
61.2,-56.08361053466797,-16.7879638671875,-59.33366775512695,-16.654077529907227,-58.74897003173828,-15.070449829101562,-47.67298126220703,-9.68437671661377
61.4,-54.65745544433594,-16.46794891357422,-63.33494186401367,-8.871650695800781,-58.45481872558594,-15.055553436279297,-50.595680236816406,-0.308633029460907
61.6,-55.18087387084961,-16.93608283996582,-59.16240310668945,-17.297733306884766,-59.849945068359375,-13.445677757263184,-49.46287155151367,-11.499774932861328
61.8,-55.86061096191406,-15.721433639526367,-53.31692123413086,-19.462055206298828,-53.85044479370117,-17.808990478515625,-57.9515380859375,-14.075079917907715
62.0,-55.02269744873047,-15.775853157043457,-53.4538459777832,-20.31419563293457,-57.45471954345703,-15.143521308898926,-47.62580871582031,-15.640824317932129
62.2,-54.69292068481445,-15.642679214477539,-50.1075439453125,-18.120529174804688,-51.749202728271484,-16.98267936706543,-40.9699821472168,-9.65605640411377
62.4,-55.33589553833008,-15.500163078308105,-48.23781967163086,-20.215696334838867,-53.803955078125,-17.627532958984375,-49.74794387817383,-15.397134780883789
62.6,-44.97510528564453,-14.967814445495605,-49.12710952758789,-21.23621368408203,-49.498985290527344,-16.85239028930664,-42.82084274291992,-14.800938606262207
62.8,-53.49787902832031,-15.4060697555542,-49.99042510986328,-20.82167625427246,-50.95660400390625,-16.764074325561523,-41.89202117919922,-5.674161434173584
63.0,-43.484642028808594,-14.446967124938965,-51.378448486328125,-19.266801834106445,-49.969818115234375,-16.692537307739258,-47.88925552368164,-12.599648475646973
63.2,-44.41958999633789,-16.079700469970703,-50.982444763183594,-19.0581111907959,-51.95273971557617,-16.20067596435547,-45.62691879272461,-13.417837142944336
63.4,-45.71969985961914,-15.08145523071289,-49.41862869262695,-21.130268096923828,-51.99320983886719,-16.037925720214844,-46.74518585205078,-11.369612693786621
63.6,-45.60029220581055,-15.254265785217285,-50.058712005615234,-20.831199645996094,-45.81001281738281,-13.916952133178711,-47.93107986450195,-11.829805374145508
63.8,-43.516117095947266,-13.81609058380127,-50.448646545410156,-18.399477005004883,-50.17081832885742,-15.875508308410645,-40.186885833740234,-7.607946395874023
64.0,-43.265785217285156,-13.889402389526367,-50.87483215332031,-20.530691146850586,-46.99053192138672,-13.418782234191895,-44.62311935424805,-12.527911186218262
64.2,-45.46027755737305,-15.107043266296387,-50.96274948120117,-20.50307846069336,-44.86715316772461,-14.110785484313965,-50.69385528564453,-9.129581451416016
64.4,-38.888484954833984,-10.70691204071045,-44.90496063232422,-11.288186073303223,-44.32188415527344,-13.595903396606445,-36.8622932434082,-5.413652420043945
64.6,-39.44545364379883,-11.041945457458496,-42.35956954956055,-8.281805038452148,-38.90573501586914,-11.46202278137207,-42.840641021728516,-8.9788818359375
64.8,-44.47898483276367,-15.421676635742188,-42.47660446166992,-8.522371292114258,-42.73714065551758,-13.189995765686035,-36.26409912109375,-7.737479209899902
65.0,-41.88483428955078,-12.61484146118164,-41.68574905395508,-8.162615776062012,-44.6141357421875,-13.924765586853027,-34.352760314941406,-2.0976428985595703
65.2,-37.42857360839844,-9.14591121673584,-48.335086822509766,-18.425745010375977,-43.34170913696289,-13.19686222076416,-33.5241813659668,-8.752142906188965
65.4,-38.26747512817383,-9.832219123840332,-37.29291915893555,-2.578965902328491,-38.48919677734375,-11.505555152893066,-41.61341094970703,-4.019779682159424
65.6,-42.181026458740234,-12.52899169921875,-36.66397476196289,-1.6910606622695923,-39.07830810546875,-11.532069206237793,-32.91108322143555,-7.445443153381348
65.8,-34.042232513427734,-3.407865047454834,-36.41632843017578,-1.175819993019104,-39.8417854309082,-12.261672019958496,-31.657712936401367,-3.1046972274780273
66.0,-35.67088317871094,-8.59592342376709,-36.669368743896484,-1.7796363830566406,-36.43581771850586,-10.494176864624023,-28.802623748779297,-8.158975601196289
66.2,-32.89889907836914,-2.1120073795318604,-36.23606491088867,-0.8775224685668945,-30.908245086669922,-5.113595008850098,-25.882617950439453,-5.268796443939209
66.4,-31.629343032836914,-1.0131927728652954,-40.690216064453125,-7.184640407562256,-37.86577224731445,-11.086222648620605,-33.35177993774414,-7.799636363983154
66.6,-33.250282287597656,-2.887833595275879,-40.92435073852539,-7.457889556884766,-36.18400573730469,-9.922017097473145,-30.640398025512695,-8.606805801391602
66.8,-32.53574752807617,-2.6049375534057617,-37.68144226074219,-4.630260467529297,-31.034048080444336,-4.783538341522217,-31.198734283447266,-5.94119119644165
67.0,-29.098350524902344,0.9084164500236511,-36.44318771362305,-1.4731574058532715,-32.06483840942383,-5.3317155838012695,-34.09182357788086,-5.61617374420166
67.2,-32.67772674560547,-2.7352380752563477,-29.161128997802734,3.365323305130005,-21.15545082092285,2.4983532428741455,-34.01355743408203,-7.164712429046631
67.4,-31.632518768310547,-1.5859097242355347,-38.197635650634766,-5.389463901519775,-34.83622741699219,-7.425198554992676,-30.592174530029297,3.2526581287384033
67.6,-31.3772029876709,-1.4553115367889404,-31.84977912902832,1.536841869354248,-31.327869415283203,-4.612856864929199,-41.01118087768555,-1.1515607833862305
67.8,-33.439918518066406,-2.697153091430664,-37.071624755859375,-4.84298849105835,-27.59442901611328,1.5989799499511719,-35.61722183227539,-0.9865078926086426
68.0,-26.49155044555664,0.8798577785491943,-36.55125045776367,-4.573513984680176,-26.26224136352539,3.0656046867370605,-25.583267211914062,-0.6366578340530396
68.2,-31.61586570739746,-1.8666325807571411,-31.052698135375977,2.042459726333618,-33.143795013427734,-5.58701753616333,-28.98100471496582,3.986095905303955
68.4,-25.627416610717773,0.7801642417907715,-31.220735549926758,1.9347436428070068,-27.072187423706055,2.9674060344696045,-22.13137435913086,7.776931285858154
68.6,-29.062475204467773,0.2662220597267151,-19.37179946899414,6.610780239105225,-27.430261611938477,1.4164289236068726,-22.445585250854492,-3.73098087310791
68.8,-30.92094612121582,-1.320023536682129,-19.49644660949707,6.789454460144043,-26.804012298583984,2.4118268489837646,-23.4210205078125,-1.6356879472732544
69.0,-25.748674392700195,1.173310399055481,-19.914628982543945,6.72546911239624,-29.621273040771484,-1.8945562839508057,-25.821552276611328,-2.5822010040283203
69.2,-19.72671127319336,1.214393138885498,-30.899038314819336,2.239950656890869,-36.14582443237305,-4.958592414855957,-27.15004539489746,-0.05897572636604309
69.4,-15.60377025604248,2.955613851547241,-18.903839111328125,6.531507968902588,-29.596633911132812,-2.407236337661743,-27.076797485351562,3.8428192138671875
69.6,-26.09426498413086,0.9220464825630188,-16.63201332092285,6.313668251037598,-32.79998779296875,-5.386474609375,-20.92024803161621,-5.900173187255859
69.8,-19.56235122680664,1.2972463369369507,-17.619674682617188,6.154452800750732,-18.898386001586914,2.4413931369781494,-13.459447860717773,7.4346842765808105
70.0,-28.21569061279297,0.3270086646080017,-15.998720169067383,6.2944817543029785,-15.788914680480957,3.8502118587493896,-16.886178970336914,9.708199501037598
70.2,-18.492385864257812,1.1629084348678589,-21.327070236206055,6.880321979522705,-25.666324615478516,1.8290038108825684,-13.929814338684082,5.146010875701904
70.4,-17.18297004699707,1.6505661010742188,-17.986425399780273,7.69775390625,-20.51067352294922,1.919013500213623,-15.607101440429688,4.598967552185059
70.6,-8.78612232208252,1.1271864175796509,-15.641275405883789,5.884324073791504,-18.905105590820312,2.1245503425598145,-13.398170471191406,8.896583557128906
70.8,-13.66707992553711,3.113206148147583,-17.984169006347656,7.789000034332275,-7.460145950317383,1.0149991512298584,-13.848697662353516,14.261173248291016
71.0,-18.816377639770508,1.5838875770568848,-17.701961517333984,7.579883575439453,-7.665647029876709,0.8725541830062866,-12.21491813659668,2.4542696475982666
71.2,-12.753286361694336,2.9989497661590576,-6.359875679016113,0.665910542011261,-13.907466888427734,2.383720874786377,-12.128172874450684,4.2516937255859375
71.4,-12.88582992553711,2.784485340118408,-13.605923652648926,0.1707521229982376,-17.68766212463379,2.4274654388427734,-8.785565376281738,2.2867090702056885
71.6,-11.568696975708008,3.4686033725738525,-14.174530029296875,0.27105891704559326,-14.184920310974121,2.3640825748443604,-10.69445514678955,3.505662202835083
71.8,-11.878828048706055,3.1025466918945312,-6.4585771560668945,-10.964679718017578,-6.552615642547607,-5.00125789642334,-15.446195602416992,4.565108299255371
72.0,-25.03899574279785,3.665299892425537,-6.536018371582031,-10.832950592041016,-15.159235954284668,2.151456594467163,1.6493334770202637,2.696927785873413
72.2,-11.010034561157227,2.821855068206787,-10.394783973693848,-6.177976608276367,-6.778712749481201,-3.9022202491760254,-10.324880599975586,10.011648178100586
72.4,-9.59184455871582,1.5952123403549194,-11.5868501663208,-3.6530847549438477,-5.849887371063232,-5.775257110595703,-9.943793296813965,3.4184377193450928
72.6,-4.933380603790283,-1.510392427444458,-11.518546104431152,-3.5555644035339355,-5.704204082489014,-2.2435035705566406,-5.588167190551758,0.33993303775787354
72.8,-10.195181846618652,1.4821453094482422,-13.939512252807617,-2.848597764968872,-7.902498245239258,-0.3949046730995178,1.1560213565826416,-6.6183953285217285
73.0,-12.209318161010742,1.5904452800750732,-14.692742347717285,-2.020045280456543,-6.7056355476379395,-1.4898402690887451,-9.78923225402832,1.7261232137680054
73.2,-2.8005316257476807,-14.203912734985352,-10.035589218139648,-10.102593421936035,-7.393459320068359,-0.8212094902992249,-0.08499445766210556,2.5182714462280273
73.4,-4.532895565032959,-2.242192029953003,-11.83065128326416,-3.346942186355591,-7.492462635040283,-0.8352035284042358,3.116117477416992,-13.094390869140625
73.6,-9.6946382522583,1.050726056098938,-9.825674057006836,-4.502967357635498,-6.396614074707031,-1.7925752401351929,-1.4058793783187866,3.7232935428619385
73.8,-4.377503871917725,-1.6571624279022217,-9.695226669311523,-5.141878128051758,-3.9482078552246094,-7.1933441162109375,2.82497501373291,1.1875523328781128
74.0,-4.39130163192749,-1.8254990577697754,-9.732056617736816,-5.433642864227295,-5.307654857635498,-5.237007141113281,-1.0965683460235596,-4.766751289367676
74.2,-1.7839891910552979,-13.823662757873535,-10.021109580993652,-4.126962184906006,-4.593412399291992,-6.734051704406738,-3.305009603500366,-8.354328155517578
74.4,-2.8551809787750244,-6.113862991333008,-9.954290390014648,-9.964312553405762,-7.2530107498168945,-2.5593342781066895,1.8324798345565796,-15.753525733947754
74.6,-2.7758166790008545,-6.2879228591918945,-9.671223640441895,-9.80903148651123,-4.628571510314941,-7.28084135055542,-2.950674533843994,-4.285133361816406
74.8,-5.570814609527588,-0.6083555817604065,-9.629097938537598,-8.120476722717285,-6.981299877166748,-0.007344378624111414,-3.9086475372314453,-9.130029678344727
75.0,-3.123192310333252,-6.22383451461792,-9.587523460388184,-8.833013534545898,-3.875615119934082,-7.966835975646973,3.8266122341156006,-9.54020881652832
75.2,-1.5443265438079834,-13.434403419494629,-9.541876792907715,-10.784098625183105,-3.7598536014556885,-8.215229034423828,-3.830760955810547,-5.366386890411377
75.4,-2.202449321746826,-15.602150917053223,-9.804523468017578,-8.610613822937012,-3.7232093811035156,-8.759851455688477,-1.9233460426330566,-4.030914783477783
75.6,-2.317798376083374,-12.480963706970215,-9.696126937866211,-10.176648139953613,-4.6958184242248535,-12.772528648376465,-0.7143519520759583,-11.390029907226562
75.8,-1.715262532234192,-14.641805648803711,-17.3935546875,5.312736988067627,-4.754192352294922,-13.344986915588379,-9.60008716583252,-13.370612144470215
76.0,-1.9431180953979492,-14.96796989440918,-10.0449800491333,-10.859174728393555,-4.2008256912231445,-14.675418853759766,-0.3647378385066986,-16.905902862548828
76.2,-2.3536572456359863,-15.787057876586914,-9.68637466430664,-10.937787055969238,-4.713840961456299,-13.594099044799805,-0.6090914607048035,-15.167258262634277
76.4,-4.582818031311035,-21.05869483947754,-10.504661560058594,-15.394454002380371,-6.3242926597595215,-19.680023193359375,-4.595139503479004,-17.47515106201172
76.6,-1.8165398836135864,-15.223224639892578,-10.289445877075195,-15.006158828735352,-6.070894718170166,-18.905290603637695,-12.422527313232422,-21.46668243408203
76.8,-1.5845203399658203,-15.97461223602295,-10.940812110900879,-16.87726593017578,-5.278768062591553,-16.966184616088867,-1.5802286863327026,-18.24673843383789
77.0,-2.6683387756347656,-16.733139038085938,-10.68159008026123,-16.219730377197266,-6.885280132293701,-20.738954544067383,1.069793701171875,-23.17384910583496
77.2,-4.374706268310547,-21.288700103759766,-10.461024284362793,-15.84329605102539,-6.8868231773376465,-20.30392837524414,-5.983631134033203,-23.415143966674805
77.4,-4.23342227935791,-21.858715057373047,-10.743407249450684,-15.55422592163086,-5.560557842254639,-17.89577293395996,-3.666029453277588,-24.09515380859375
77.6,-4.869078159332275,-21.78549575805664,-10.735960006713867,-16.291894912719727,-10.467904090881348,-23.718677520751953,-5.982431411743164,-14.514982223510742
77.8,-2.335611343383789,-16.418537139892578,-11.393736839294434,-18.875957489013672,-6.237281799316406,-19.35498809814453,-3.4996185302734375,-13.264681816101074
78.0,-4.551507472991943,-21.39853858947754,-12.858835220336914,-27.484329223632812,-10.995988845825195,-23.476665496826172,-7.4579057693481445,-15.885440826416016
78.2,-9.947001457214355,-24.405731201171875,-9.94228458404541,-16.182771682739258,-9.156502723693848,-22.569658279418945,-2.4223878383636475,-20.666526794433594
78.4,-9.513774871826172,-24.26986312866211,-11.491863250732422,-18.925262451171875,-5.732597827911377,-19.01138687133789,-6.163028717041016,-29.1055908203125
78.6,-10.626680374145508,-24.348041534423828,-12.526535987854004,-27.086891174316406,-6.733864784240723,-20.423614501953125,-4.628904342651367,-19.244705200195312
78.8,-6.381896495819092,-23.233238220214844,-14.426496505737305,-28.914155960083008,-10.278956413269043,-23.27011489868164,-9.496092796325684,-28.71719741821289
79.0,-10.774426460266113,-24.357622146606445,-14.740230560302734,-29.048166275024414,-10.952008247375488,-23.81133270263672,-8.467423439025879,-32.38974380493164
79.2,-14.739109992980957,-25.30591583251953,-12.238755226135254,-18.73372459411621,-8.443727493286133,-22.284212112426758,-16.780609130859375,-24.26264190673828
79.4,-18.628520965576172,-26.976009368896484,-12.854275703430176,-27.466249465942383,-16.31941032409668,-24.972963333129883,-9.667960166931152,-20.835552215576172
79.6,-19.592164993286133,-27.173269271850586,-14.669188499450684,-29.009347915649414,-16.588396072387695,-25.13681983947754,-26.138574600219727,-20.81025505065918
79.8,-16.768102645874023,-25.905229568481445,-14.96888542175293,-29.124271392822266,-21.855085372924805,-27.7139892578125,-24.851749420166016,-27.8331356048584
80.0,-18.5739803314209,-25.37896728515625,-12.241312980651855,-18.908721923828125,-21.585969924926758,-26.854942321777344,-19.15278434753418,-19.579349517822266
80.2,-20.612991333007812,-27.450119018554688,-15.609513282775879,-29.6419734954834,-21.841358184814453,-27.232568740844727,-23.706607818603516,-20.739328384399414
80.4,-16.924461364746094,-25.69864273071289,-15.875799179077148,-30.630964279174805,-25.86803436279297,-30.703020095825195,-22.851716995239258,-26.238327026367188
80.6,-26.567758560180664,-33.959739685058594,-16.88422203063965,-30.400606155395508,-22.099153518676758,-27.522727966308594,-24.610227584838867,-25.175556182861328
80.8,-19.919057846069336,-26.77092170715332,-16.782554626464844,-30.301416397094727,-21.848543167114258,-26.886688232421875,-31.11590003967285,-27.591957092285156
81.0,-29.24847412109375,-31.142486572265625,-19.56405258178711,-32.12101364135742,-15.018036842346191,-24.32154655456543,-21.850439071655273,-28.317720413208008
81.2,-21.533405303955078,-24.979354858398438,-19.098098754882812,-31.753374099731445,-16.770219802856445,-25.330801010131836,-24.432849884033203,-21.06329345703125
81.4,-29.032485961914062,-32.44246292114258,-19.801382064819336,-32.289249420166016,-16.816665649414062,-24.311477661132812,-20.18723487854004,-33.24826431274414
81.6,-22.66793441772461,-24.278783798217773,-19.947040557861328,-32.13093185424805,-23.213146209716797,-27.543371200561523,-25.49197769165039,-16.331960678100586
81.8,-29.94108009338379,-35.401058197021484,-18.616971969604492,-29.316661834716797,-29.216556549072266,-31.98788070678711,-24.31536865234375,-30.150402069091797
82.0,-26.296842575073242,-32.05160140991211,-20.237354278564453,-31.167627334594727,-29.321622848510742,-32.82769012451172,-22.805696487426758,-25.411481857299805
82.2,-30.354650497436523,-35.16900634765625,-19.29132652282715,-29.991971969604492,-31.931169509887695,-39.879825592041016,-17.848064422607422,-35.421607971191406
82.4,-32.107540130615234,-48.255455017089844,-19.97677993774414,-32.496490478515625,-31.02600860595703,-33.811134338378906,-30.713096618652344,-27.563499450683594
82.6,-27.00813865661621,-35.10910415649414,-24.16783905029297,-42.43687438964844,-27.630023956298828,-29.89044189453125,-31.859418869018555,-27.264341354370117
82.8,-27.395591735839844,-35.855804443359375,-24.3370304107666,-42.72939682006836,-31.578739166259766,-41.56795883178711,-30.963451385498047,-31.823328018188477
83.0,-27.753564834594727,-35.908287048339844,-16.359224319458008,-31.848093032836914,-31.01036834716797,-40.27708053588867,-32.224700927734375,-35.65226364135742
83.2,-25.76650047302246,-31.437040328979492,-23.665355682373047,-39.72163009643555,-30.424869537353516,-37.46229934692383,-29.49757957458496,-41.22465515136719
83.4,-28.263442993164062,-36.79048156738281,-23.620847702026367,-40.01630783081055,-27.676849365234375,-33.16893005371094,-21.35759925842285,-32.51609802246094
83.6,-28.03985023498535,-37.101097106933594,-22.66094970703125,-43.12602615356445,-31.24995994567871,-41.47412872314453,-30.513158798217773,-41.131526947021484
83.8,-27.515535354614258,-35.95926284790039,-23.077028274536133,-42.371253967285156,-30.588958740234375,-38.07627487182617,-18.685131072998047,-34.830509185791016
84.0,-28.924854278564453,-37.85760498046875,-22.458314895629883,-43.884830474853516,-30.40618896484375,-37.41985321044922,-32.805511474609375,-44.2327880859375
84.2,-28.607519149780273,-36.912994384765625,-21.48250389099121,-45.47151565551758,-30.771041870117188,-38.537357330322266,-37.47102737426758,-42.47693634033203
84.4,-33.601802825927734,-43.35007095336914,-21.55241584777832,-45.58256912231445,-31.219144821166992,-40.29264450073242,-22.282875061035156,-46.435916900634766
84.6,-33.592803955078125,-43.95904541015625,-22.803701400756836,-43.87187194824219,-31.22315216064453,-40.92453384399414,-20.84250259399414,-47.668575286865234
84.8,-30.76019287109375,-52.77232360839844,-22.81464195251465,-43.785030364990234,-32.46259689331055,-45.29594421386719,-35.14641189575195,-37.69982147216797
85.0,-32.47924041748047,-46.936946868896484,-22.9063720703125,-42.233028411865234,-32.50385665893555,-44.78450012207031,-34.70071029663086,-43.45915222167969
85.2,-33.760498046875,-44.680702209472656,-23.099882125854492,-43.0522575378418,-31.448184967041016,-41.09497833251953,-27.44853973388672,-45.586891174316406
85.4,-30.764766693115234,-50.487762451171875,-23.373689651489258,-42.63279724121094,-31.535451889038086,-42.28398895263672,-40.57119369506836,-33.097312927246094
85.6,-31.149423599243164,-48.96113204956055,-23.01198959350586,-41.85273742675781,-32.301734924316406,-45.06039810180664,-29.856098175048828,-54.63404846191406
85.8,-28.56467056274414,-54.29860305786133,-21.762493133544922,-45.928462982177734,-29.585010528564453,-51.92597579956055,-29.302282333374023,-47.514495849609375
86.0,-29.35883331298828,-52.89885711669922,-22.485017776489258,-45.50948715209961,-26.930721282958984,-55.93002700805664,-27.659887313842773,-50.5033073425293
86.2,-26.972179412841797,-56.557823181152344,-21.95182991027832,-45.727272033691406,-33.6850471496582,-45.6973876953125,-29.575300216674805,-42.0313835144043
86.4,-30.174129486083984,-51.56843185424805,-21.59827995300293,-44.00025177001953,-31.262971878051758,-48.04017639160156,-22.54017448425293,-49.00736618041992
86.6,-26.39641571044922,-57.39847946166992,-22.076921463012695,-46.22691345214844,-25.039533615112305,-57.9915657043457,-21.58317756652832,-50.43833541870117
86.8,-27.815372467041016,-58.206878662109375,-22.33462905883789,-46.10100173950195,-26.514488220214844,-56.45847702026367,-28.574838638305664,-52.53998565673828
87.0,-12.027359008789062,-67.55669403076172,-19.24818992614746,-51.58325958251953,-27.002262115478516,-55.919776916503906,-24.252601623535156,-45.92247009277344
87.2,-30.612810134887695,-50.934295654296875,-18.27627944946289,-53.094791412353516,-26.295392990112305,-56.94755554199219,-27.08976173400879,-55.8802490234375
87.4,-25.456493377685547,-58.404884338378906,-18.417905807495117,-53.32242202758789,-27.497173309326172,-55.74403381347656,-16.413969039916992,-49.61049270629883
87.6,-30.414417266845703,-53.22262954711914,-17.813993453979492,-54.57398223876953,-33.49673843383789,-45.215003967285156,-16.460411071777344,-54.72563934326172
87.8,-29.95022201538086,-52.33777618408203,-18.06388282775879,-54.05216598510742,-24.5472354888916,-59.0101432800293,-24.918567657470703,-51.058658599853516
88.0,-27.52916717529297,-56.81204605102539,-19.255659103393555,-52.60418701171875,-22.518138885498047,-60.866233825683594,-18.544689178466797,-54.179664611816406
88.2,-24.76927947998047,-59.953678131103516,-18.292133331298828,-53.969478607177734,-19.917766571044922,-61.77861404418945,-25.345741271972656,-51.564456939697266
88.4,-23.929594039916992,-60.230045318603516,-18.644472122192383,-52.959556579589844,-19.482736587524414,-62.142608642578125,-25.31571388244629,-58.84463882446289
88.6,-26.421463012695312,-58.37552261352539,-19.02743911743164,-53.39658737182617,-19.988107681274414,-61.76950454711914,-19.78911018371582,-54.96139144897461
88.8,-25.031967163085938,-61.329288482666016,-17.906494140625,-53.09312057495117,-14.793440818786621,-64.01307678222656,-12.927675247192383,-58.675254821777344
89.0,-24.665647506713867,-61.01902770996094,-22.33955192565918,-46.80861282348633,-24.237680435180664,-58.80011749267578,-12.001490592956543,-56.860137939453125
89.2,-30.848278045654297,-53.001224517822266,-17.74139404296875,-55.101749420166016,-23.421749114990234,-59.74810791015625,-18.872554779052734,-54.99287414550781
89.4,-24.77837562561035,-61.350746154785156,-13.209122657775879,-58.31044387817383,-13.717236518859863,-63.64726257324219,-13.09273624420166,-56.849708557128906
89.6,-17.624591827392578,-63.90653610229492,-13.274646759033203,-58.44406509399414,-20.41593360900879,-61.826297760009766,-7.9987664222717285,-60.75944900512695
89.8,-28.13470458984375,-57.86891555786133,-13.534226417541504,-59.55147933959961,-14.395424842834473,-63.63320541381836,-2.8516407012939453,-56.49649429321289
90.0,-9.168381690979004,-65.48387145996094,-11.771678924560547,-58.79072189331055,-15.2123384475708,-63.61614990234375,-17.008621215820312,-58.03871536254883
90.2,-8.69975757598877,-65.33365631103516,-12.377950668334961,-58.65754318237305,-19.785829544067383,-62.49306869506836,-11.115920066833496,-60.02312088012695
90.4,-18.860889434814453,-63.0472526550293,-13.60495662689209,-59.60988998413086,-14.930035591125488,-63.112548828125,-6.024847984313965,-69.17012786865234
90.6,-11.49286937713623,-65.69849395751953,-13.025121688842773,-58.57180404663086,-18.29790496826172,-62.1401481628418,-13.628500938415527,-65.33618927001953
90.8,-8.723671913146973,-65.06660461425781,-17.64080810546875,-56.85658264160156,-12.040461540222168,-63.17673873901367,-13.231438636779785,-60.88454055786133
91.0,-9.477466583251953,-65.14288330078125,-17.680620193481445,-56.891700744628906,-11.192648887634277,-64.06731414794922,-13.731599807739258,-64.1242904663086
91.2,-9.12615966796875,-65.06013488769531,-3.8120503425598145,-58.30839538574219,-9.177268981933594,-62.82762145996094,-12.883650779724121,-65.65927124023438
91.4,-10.082352638244629,-65.24508666992188,-3.842073917388916,-59.543392181396484,-6.443484306335449,-62.15300369262695,-7.5756306648254395,-60.073909759521484
91.6,-11.157736778259277,-66.16869354248047,-4.011935234069824,-59.94841766357422,-9.375676155090332,-63.287723541259766,-9.598773956298828,-61.240562438964844
91.8,-9.718873977661133,-65.15868377685547,-3.9585471153259277,-58.894012451171875,-5.953106880187988,-61.838134765625,-1.0876957178115845,-62.868019104003906
92.0,-11.484021186828613,-66.01271057128906,-3.5827739238739014,-60.52641296386719,-6.200003147125244,-61.86012268066406,-5.601290702819824,-58.562339782714844
92.2,-3.5403294563293457,-62.1434326171875,-4.155618190765381,-59.21368408203125,-5.356515884399414,-61.6103630065918,-3.479245185852051,-53.74810791015625
92.4,-4.141149044036865,-62.49595642089844,-3.1267502307891846,-60.65763854980469,-13.138748168945312,-63.483680725097656,-2.050259590148926,-63.03526306152344
92.6,-4.454237937927246,-62.9023551940918,-3.3928635120391846,-60.84720230102539,-12.204852104187012,-63.07088851928711,-5.916715621948242,-62.4456672668457
92.8,-3.6469626426696777,-62.409236907958984,0.7872165441513062,-59.39154052734375,-0.2963593304157257,-57.12531661987305,9.218826293945312,-48.86362838745117
93.0,3.0438833236694336,-58.18739700317383,-10.7659330368042,-61.22351837158203,-8.884714126586914,-63.21936798095703,5.687988758087158,-55.942073822021484
93.2,-3.4003794193267822,-62.3482666015625,7.090425491333008,-50.697025299072266,2.323678493499756,-54.95758819580078,2.101797342300415,-60.22407150268555
93.4,-4.69317102432251,-63.23649597167969,-0.2866370975971222,-60.48889923095703,2.2486696243286133,-55.057373046875,0.7555787563323975,-53.10988235473633
93.6,-5.001474380493164,-63.839420318603516,-0.43477535247802734,-60.75293731689453,2.3132691383361816,-55.13548278808594,-0.2437620311975479,-60.431907653808594
93.8,1.8714889287948608,-58.11548614501953,-1.3630504608154297,-62.131961822509766,-1.0716294050216675,-57.59565353393555,-4.617183208465576,-48.528377532958984
94.0,2.2146122455596924,-57.704071044921875,-1.2890909910202026,-61.82530975341797,4.746704578399658,-53.51704788208008,6.216534614562988,-52.679039001464844
94.2,9.097024917602539,-51.54611587524414,-1.6561471223831177,-61.001712799072266,0.6708608865737915,-56.50979232788086,-0.9315881729125977,-50.167747497558594
94.4,7.770378112792969,-51.83553695678711,7.605794906616211,-54.859413146972656,2.5729448795318604,-54.60225296020508,4.538670539855957,-55.495113372802734
94.6,7.644570350646973,-51.89170837402344,8.595730781555176,-54.658817291259766,1.1078436374664307,-56.235870361328125,3.0319812297821045,-49.31222915649414
94.8,7.729612827301025,-51.26735305786133,9.671064376831055,-54.74061965942383,4.836799144744873,-52.918758392333984,-1.5252808332443237,-55.98042678833008
95.0,8.431680679321289,-51.873146057128906,7.6620001792907715,-54.82356643676758,4.611936569213867,-51.61042022705078,5.427403926849365,-60.449195861816406
95.2,8.938460350036621,-51.849891662597656,10.892631530761719,-55.75471115112305,4.249766826629639,-52.20100784301758,4.705970764160156,-48.22262191772461
95.4,14.827889442443848,-53.09765625,11.3012056350708,-55.82547378540039,4.056996822357178,-51.99300765991211,3.213038921356201,-54.991390228271484
95.6,9.870624542236328,-51.81979751586914,11.208209037780762,-56.54484939575195,3.7744033336639404,-51.91543197631836,13.051339149475098,-49.6965217590332
95.8,9.743700981140137,-51.94643783569336,11.617531776428223,-56.70904541015625,2.518033027648926,-52.458106994628906,14.988969802856445,-44.602378845214844
96.0,3.5943925380706787,-55.88749694824219,12.46053409576416,-57.28520965576172,12.18596076965332,-49.797698974609375,12.592592239379883,-42.80281066894531
96.2,10.98227596282959,-52.462886810302734,13.619460105895996,-57.14016342163086,5.610997200012207,-51.62670135498047,17.530561447143555,-51.098731994628906
96.4,10.05197811126709,-52.505794525146484,15.29889965057373,-56.78601837158203,10.463356018066406,-50.05295944213867,11.72492790222168,-50.063758850097656
96.6,-0.4884263277053833,-54.02296447753906,15.88826847076416,-56.63622283935547,13.967596054077148,-51.663551330566406,17.581409454345703,-49.02008819580078
96.8,13.30915355682373,-53.14835739135742,9.00557804107666,-49.74020767211914,14.712969779968262,-51.86844253540039,12.967168807983398,-54.46202087402344
97.0,11.874728202819824,-52.69347381591797,26.815462112426758,-51.54320526123047,14.859737396240234,-51.89308547973633,22.53013038635254,-54.73784637451172
97.2,13.1979398727417,-53.061641693115234,16.659286499023438,-56.96064758300781,15.129372596740723,-51.939388275146484,24.09712791442871,-56.293800354003906
97.4,12.972290992736816,-53.15486526489258,16.748414993286133,-56.96168899536133,21.945192337036133,-55.21756362915039,30.545198440551758,-54.561275482177734
97.6,18.654659271240234,-54.69007873535156,15.397268295288086,-56.5108642578125,14.68387222290039,-51.88759994506836,20.543304443359375,-52.48550796508789
97.8,19.220901489257812,-54.63373947143555,14.761846542358398,-56.35602951049805,10.380271911621094,-50.87080764770508,26.433801651000977,-62.03310775756836
98.0,19.158302307128906,-54.795936584472656,27.157909393310547,-52.515079498291016,21.61858367919922,-54.79882049560547,22.19596290588379,-59.83100509643555
98.2,24.413633346557617,-54.85688018798828,26.2475643157959,-52.77951431274414,15.356339454650879,-52.117305755615234,19.027074813842773,-56.20359802246094
98.4,28.691158294677734,-55.33542251586914,26.141345977783203,-52.80852127075195,22.05702781677246,-54.86702346801758,18.88880729675293,-53.34287643432617
98.6,28.984806060791016,-55.112728118896484,25.10344696044922,-52.73164367675781,22.802122116088867,-55.427040100097656,21.9821834564209,-53.361122131347656
98.8,24.960052490234375,-55.272300720214844,28.663297653198242,-52.0366096496582,21.319538116455078,-55.18294143676758,19.965560913085938,-59.8299560546875
99.0,25.23978614807129,-55.17387390136719,15.369193077087402,-53.82157516479492,21.717418670654297,-54.69605255126953,24.49226188659668,-45.8436279296875
99.2,24.748634338378906,-55.30531692504883,28.41267204284668,-52.12163543701172,22.61949920654297,-55.078529357910156,31.26253318786621,-57.42319107055664
99.4,28.039932250976562,-55.28007125854492,31.244935989379883,-51.49347686767578,28.94279670715332,-56.110774993896484,27.900615692138672,-56.37084197998047
99.6,36.55428695678711,-49.97311782836914,32.49261474609375,-51.36881637573242,31.8278865814209,-54.24348449707031,30.455862045288086,-59.6943359375
99.8,24.225004196166992,-55.581085205078125,33.65488052368164,-50.398948669433594,31.544811248779297,-54.22124481201172,34.59103775024414,-57.752716064453125
100.0,29.765029907226562,-54.765811920166016,32.657073974609375,-51.25254821777344,33.42888259887695,-52.489501953125,35.67832946777344,-52.52035903930664
100.2,31.028409957885742,-54.149261474609375,33.25257873535156,-50.948585510253906,36.31688690185547,-48.479454040527344,25.600488662719727,-51.043758392333984
100.4,35.86531448364258,-50.52542495727539,33.58980941772461,-50.769500732421875,36.98025131225586,-48.07697677612305,35.98988723754883,-56.34650802612305
100.6,35.616058349609375,-50.890140533447266,31.097579956054688,-52.017005920410156,36.58012008666992,-49.33072280883789,39.97276306152344,-52.52516555786133
100.8,30.358427047729492,-54.454769134521484,42.33196258544922,-47.80515670776367,38.65571594238281,-47.63359451293945,44.904415130615234,-55.706703186035156
101.0,33.871009826660156,-54.18380355834961,31.746171951293945,-51.867862701416016,37.5657844543457,-45.906192779541016,32.87711715698242,-50.47164535522461
101.2,35.8475341796875,-51.58499526977539,30.733491897583008,-52.45695495605469,37.63092041015625,-44.58644104003906,34.0345573425293,-45.27178955078125
101.4,40.42119216918945,-45.731842041015625,27.708614349365234,-57.657413482666016,35.349918365478516,-51.048954010009766,33.440338134765625,-49.48262405395508
101.6,43.121734619140625,-41.93996047973633,27.631982803344727,-57.66755676269531,37.60020446777344,-44.784912109375,42.52071762084961,-49.617305755615234
101.8,40.04256820678711,-45.60029220581055,33.88432693481445,-50.519264221191406,37.726478576660156,-43.914180755615234,36.47493362426758,-41.22335433959961
102.0,41.116912841796875,-39.618099212646484,42.62441635131836,-45.93224334716797,38.353153228759766,-41.19755935668945,39.91438674926758,-38.69045639038086
102.2,40.200077056884766,-45.57085418701172,42.438297271728516,-46.639461517333984,37.48272705078125,-45.70991897583008,36.30287551879883,-42.66433334350586
102.4,22.156736373901367,-57.68373107910156,40.14386749267578,-35.83164978027344,38.261192321777344,-41.96845245361328,34.58979797363281,-40.53729248046875
102.6,41.398277282714844,-40.216739654541016,44.16973876953125,-46.53009796142578,38.07175827026367,-40.55949020385742,38.37025451660156,-46.682621002197266
102.8,41.19049835205078,-39.608646392822266,42.512428283691406,-46.596675872802734,39.61005783081055,-35.83724594116211,47.690040588378906,-40.69498825073242
103.0,40.845821380615234,-38.75832748413086,42.69426727294922,-38.45357131958008,40.39888000488281,-46.60902786254883,35.34175491333008,-38.25033187866211
103.2,40.974693298339844,-39.01378631591797,44.048099517822266,-46.66816329956055,37.893524169921875,-42.23387908935547,40.58846664428711,-45.350948333740234
103.4,40.62527847290039,-37.92612075805664,42.398094177246094,-37.50968551635742,37.07040023803711,-35.87187576293945,44.0675048828125,-35.30375289916992
103.6,30.655284881591797,-29.314634323120117,24.719680786132812,-28.346527099609375,41.69371032714844,-41.79336166381836,42.20575714111328,-39.71788024902344
103.8,41.03117370605469,-39.33909606933594,42.15645980834961,-37.13153839111328,39.60625457763672,-47.205604553222656,44.44712829589844,-39.91412353515625
104.0,37.357120513916016,-32.83491134643555,40.579078674316406,-35.81194305419922,41.569549560546875,-42.14365005493164,33.96159744262695,-28.199840545654297
104.2,32.42446517944336,-29.280839920043945,43.1041374206543,-39.14161682128906,41.75006866455078,-44.4099006652832,39.875282287597656,-38.09254837036133
104.4,40.435401916503906,-37.98394775390625,28.96553611755371,-29.870128631591797,39.280799865722656,-35.68706512451172,38.2781867980957,-37.7615966796875
104.6,36.325931549072266,-31.568349838256836,33.48819351196289,-32.996395111083984,36.76588439941406,-35.699222564697266,38.71580123901367,-36.48667907714844
104.8,32.2633171081543,-29.169471740722656,38.66913604736328,-46.426143646240234,32.646949768066406,-27.361953735351562,37.646461486816406,-23.38553237915039
105.0,32.597816467285156,-29.301496505737305,36.61397933959961,-44.72975158691406,41.90607452392578,-44.0004997253418,40.19705581665039,-36.25775146484375
105.2,37.14244079589844,-32.71799850463867,33.48883056640625,-34.33170700073242,39.15438461303711,-35.497066497802734,35.15199661254883,-30.88138198852539
105.4,34.56319808959961,-29.224191665649414,33.654441833496094,-33.59938049316406,36.17982864379883,-34.61077880859375,45.242637634277344,-36.2567138671875
105.6,38.24141311645508,-33.221492767333984,33.70528793334961,-34.47883987426758,39.06477355957031,-35.581275939941406,32.64995193481445,-22.794170379638672
105.8,29.507038116455078,-25.982133865356445,23.48841094970703,-27.211210250854492,31.358545303344727,-26.376949310302734,33.88036346435547,-20.117919921875
106.0,31.415157318115234,-28.772668838500977,32.46003341674805,-32.27755355834961,31.68483543395996,-26.322538375854492,30.1290225982666,-29.10230255126953
106.2,30.582687377929688,-27.835533142089844,32.177696228027344,-32.051395416259766,32.84553146362305,-27.238601684570312,33.64512634277344,-28.85069465637207
106.4,31.18961524963379,-28.700502395629883,24.300933837890625,-29.458133697509766,34.247745513916016,-30.760644912719727,26.138395309448242,-20.26131248474121
106.6,30.56097984313965,-28.334657669067383,23.841550827026367,-27.868942260742188,28.457305908203125,-25.366914749145508,34.43935012817383,-25.949424743652344
106.8,30.25075912475586,-27.77235984802246,22.908815383911133,-26.995960235595703,29.102041244506836,-25.40293312072754,38.61283493041992,-25.633358001708984
107.0,26.255565643310547,-26.143081665039062,23.146211624145508,-27.475175857543945,31.54250717163086,-26.10407066345215,25.442346572875977,-32.977108001708984
107.2,27.552139282226562,-26.848167419433594,23.18284797668457,-26.874847412109375,25.685813903808594,-25.04720687866211,17.002029418945312,-24.125186920166016
107.4,26.292743682861328,-26.02583122253418,21.76997947692871,-26.7463321685791,30.679718017578125,-25.999902725219727,22.97235870361328,-20.546079635620117
107.6,24.633956909179688,-25.66323471069336,22.798269271850586,-26.94546127319336,25.098987579345703,-25.173110961914062,19.243240356445312,-23.872652053833008
107.8,32.69108581542969,-28.56012535095215,22.779481887817383,-26.87302589416504,17.156509399414062,-25.12354278564453,26.896825790405273,-29.724910736083984
108.0,27.702030181884766,-26.60189437866211,21.141414642333984,-24.627180099487305,15.505571365356445,-22.55160140991211,18.62801170349121,-18.70383071899414
108.2,30.179677963256836,-26.985519409179688,20.518932342529297,-23.681594848632812,15.427494049072266,-21.69245147705078,19.060016632080078,-23.09625816345215
108.4,16.133848190307617,-21.385343551635742,20.250484466552734,-23.044750213623047,15.559260368347168,-22.68157386779785,17.661283493041992,-26.007701873779297
108.6,16.133220672607422,-23.857830047607422,21.237098693847656,-24.982879638671875,15.297751426696777,-21.58940315246582,21.519102096557617,-17.900705337524414
108.8,15.94564437866211,-23.325599670410156,18.44441795349121,-18.5028076171875,14.870330810546875,-14.561569213867188,20.63568115234375,-16.20387840270996
109.0,16.33518409729004,-24.272708892822266,20.78705406188965,-22.781909942626953,15.008756637573242,-21.413597106933594,21.386188507080078,-21.386411666870117
109.2,15.262410163879395,-18.916919708251953,19.11602020263672,-17.566194534301758,15.055485725402832,-20.631942749023438,16.555755615234375,-17.52593994140625
109.4,15.868704795837402,-24.600486755371094,23.10953140258789,-28.419082641601562,14.982759475708008,-14.264741897583008,14.397879600524902,-12.663073539733887
109.6,15.22046184539795,-18.564748764038086,20.274507522583008,-22.73046112060547,14.783487319946289,-13.46109676361084,19.098876953125,-5.9618072509765625
109.8,15.785138130187988,-20.23297119140625,18.340314865112305,-17.77118682861328,14.769121170043945,-14.117094993591309,14.669782638549805,-16.24422264099121
110.0,15.10158634185791,-18.184465408325195,18.301973342895508,-17.764482498168945,17.0108699798584,-9.915018081665039,18.07027244567871,-10.016019821166992
110.2,15.312989234924316,-14.926817893981934,18.7619686126709,-23.541858673095703,15.035545349121094,-12.976980209350586,15.373775482177734,-13.206830978393555
110.4,17.021665573120117,-12.574089050292969,18.347532272338867,-16.59320640563965,15.380857467651367,-15.998321533203125,21.81422996520996,-12.802318572998047
110.6,17.669506072998047,-6.746511936187744,17.915199279785156,-17.882169723510742,13.24974536895752,-14.458108901977539,17.6555233001709,-12.135905265808105
110.8,16.310827255249023,-15.615984916687012,19.050046920776367,-14.166495323181152,13.238227844238281,-14.402772903442383,26.234756469726562,-10.401434898376465
111.0,17.89276123046875,-8.96679973602295,19.105600357055664,-14.143036842346191,13.350000381469727,-14.814141273498535,11.262920379638672,-8.215938568115234
111.2,25.065420150756836,-4.437108993530273,20.270811080932617,-9.499504089355469,15.356720924377441,-10.532901763916016,17.341854095458984,-9.36532211303711
111.4,20.75038719177246,-5.797216892242432,21.5460262298584,-8.312353134155273,13.187106132507324,-14.428545951843262,13.429560661315918,-4.73054838180542
111.6,14.14881420135498,-13.574841499328613,27.8088436126709,-6.331745147705078,15.343321800231934,-10.071948051452637,19.298274993896484,-11.432950019836426
111.8,14.186671257019043,-13.042569160461426,22.788087844848633,-9.07553482055664,23.64855194091797,-5.342483997344971,22.949094772338867,-3.3630728721618652
112.0,19.618797302246094,-8.107719421386719,27.758113861083984,-6.536738395690918,29.78335952758789,-4.803178310394287,19.914709091186523,-6.066376209259033
112.2,13.714594841003418,-11.58040714263916,23.440780639648438,-8.470222473144531,22.470117568969727,-6.644244194030762,16.73502540588379,-6.448479652404785
112.4,25.35875701904297,-4.250474452972412,21.793615341186523,-10.669371604919434,24.04362678527832,-5.721502304077148,27.487009048461914,0.011493016965687275
112.6,40.74010467529297,-4.173770427703857,21.402759552001953,-9.415911674499512,15.292922973632812,-7.906579494476318,29.101470947265625,4.70709228515625
112.8,21.368818283081055,-4.686831951141357,26.554447174072266,-6.002956867218018,15.124356269836426,-8.112472534179688,15.700634956359863,-10.835468292236328
113.0,32.482757568359375,-6.2941694259643555,25.64356231689453,-5.929653644561768,22.458044052124023,-5.52647066116333,22.083457946777344,-6.71489143371582
113.2,30.552072525024414,-5.624667644500732,20.07508659362793,-4.16314697265625,22.05512046813965,-5.797972202301025,30.332462310791016,-0.07468017935752869
113.4,28.043968200683594,-4.779067516326904,19.982961654663086,-3.8237102031707764,34.138885498046875,-3.954076051712036,17.806337356567383,-1.553897738456726
113.6,19.581026077270508,-7.275152206420898,26.733657836914062,-0.09373503178358078,29.487567901611328,-3.48984694480896,30.205883026123047,-2.5590999126434326
113.8,28.5966854095459,-4.851433753967285,30.56797981262207,0.7376106977462769,29.175273895263672,-2.4296176433563232,37.28522491455078,-5.310584545135498
114.0,18.350048065185547,-9.928497314453125,41.21026611328125,-2.634058713912964,30.342601776123047,-1.7224202156066895,29.85220718383789,-2.5079524517059326
114.2,35.093589782714844,-4.6987385749816895,27.91594123840332,-0.5290372371673584,22.09876251220703,-5.37201452255249,38.98270034790039,-0.6625506281852722
114.4,31.189645767211914,-3.847294807434082,32.789554595947266,0.2009326070547104,28.34454917907715,-3.1688015460968018,33.00881576538086,-4.0626606941223145
114.6,27.5060977935791,-4.306484222412109,27.813335418701172,-0.6699215173721313,35.05459213256836,-3.6905295848846436,27.13581085205078,-5.505654811859131
114.8,35.97566223144531,-4.48756742477417,56.96525192260742,-9.104351997375488,36.79056930541992,-4.0049824714660645,37.11077880859375,1.8213943243026733
115.0,30.56942367553711,-3.86521577835083,32.22896957397461,0.5667849183082581,30.111642837524414,-3.3729407787323,31.741256713867188,-5.957254886627197
115.2,21.685806274414062,-5.421454429626465,38.71894073486328,-1.0871912240982056,29.471981048583984,-2.1253035068511963,34.14553451538086,-2.4269907474517822
115.4,33.4299201965332,-3.4830479621887207,32.60483169555664,0.4925520420074463,37.48427200317383,-4.193017959594727,31.59015464782715,-0.5548982620239258
115.6,36.46198654174805,-4.060886859893799,41.474979400634766,-3.022902011871338,36.84251403808594,-3.726398468017578,37.460514068603516,-4.314862251281738
115.8,44.66501998901367,-5.915541172027588,40.16253662109375,-2.5849080085754395,36.310386657714844,-2.128984212875366,44.685394287109375,-11.072858810424805
116.0,34.52534484863281,-3.2830440998077393,39.04180145263672,-1.234878659248352,33.211097717285156,-3.668114423751831,46.63926696777344,-8.526827812194824
116.2,41.9622802734375,-4.677149295806885,33.621978759765625,-0.8282469511032104,60.77730178833008,-14.64146614074707,41.12582778930664,-5.520995140075684
116.4,30.341533660888672,-2.4720680713653564,31.64002227783203,-0.9081178903579712,38.589420318603516,-4.365385055541992,33.99880599975586,-2.4661951065063477
116.6,42.91920471191406,-5.265278339385986,44.35356903076172,-8.53708553314209,39.18630599975586,-4.538397789001465,45.20457458496094,-1.7252026796340942
116.8,50.735816955566406,-6.400907516479492,13.23381233215332,-12.643080711364746,40.76675033569336,-4.940003395080566,46.42440414428711,-5.771585464477539
117.0,36.401702880859375,-3.205303430557251,32.72713088989258,-1.5240906476974487,38.93864822387695,-4.397563934326172,39.37751388549805,-10.038724899291992
117.2,47.09882736206055,-6.554210186004639,44.84162521362305,-8.778589248657227,42.0495491027832,-5.641611099243164,39.43297576904297,-2.891151189804077
117.4,46.00947570800781,-6.423028469085693,45.15251922607422,-9.216447830200195,41.225074768066406,-5.213624000549316,44.53120803833008,-12.712544441223145
117.6,46.41245651245117,-6.4530487060546875,45.30206298828125,-9.312403678894043,42.91002655029297,-6.020488262176514,44.744136810302734,-3.617788553237915
117.8,47.42204666137695,-6.550761699676514,57.53974914550781,-9.664281845092773,43.68289566040039,-6.485896587371826,43.71158981323242,-10.726022720336914

